Structure-preserving Kernel-based methods for solving dissipative PDEs on surfaces

In this paper, we propose a general meshless structure-preserving Galerkin method for solving dissipative PDEs on surfaces. By posing the PDE in the variational formulation and simulating the solution in the finite-dimensional approximation space spanned by (local) Lagrange functions generated with positive definite kernels, we obtain a semi-discrete Galerkin equation that inherits the energy dissipation property. The fully-discrete structure-preserving scheme is derived with the average vector field method. We provide a convergence analysis of the proposed method for the Allen-Cahn equation. The numerical experiments also verify the theoretical analysis including the convergence order and structure-preserving properties.

==> AC_Init1.dat <==
t   ener
0	1
0.00500000000000000	0.340411364595971
0.0100000000000000	0.338388840414047
0.0150000000000000	0.336580550477726
0.0200000000000000	0.334761055577463
0.0250000000000000	0.332915384917928
0.0300000000000000	0.331041415766467
0.0350000000000000	0.329139248072104
0.0400000000000000	0.327209147420021
0.0450000000000000	0.325250844470902
0.0500000000000000	0.323263262728688
0.0550000000000000	0.321244539930852
0.0600000000000000	0.319192314822520
0.0650000000000000	0.317104219653899
0.0700000000000000	0.314978418861164
0.0750000000000000	0.312813966621664
0.0800000000000000	0.310610816739497
0.0850000000000000	0.308369474215268
0.0900000000000000	0.306090417616341
0.0950000000000000	0.303773488702561
0.100000000000000	0.301417467839715
0.105000000000000	0.299020050973244
0.110000000000000	0.296578322166954
0.115000000000000	0.294089521373619
0.120000000000000	0.291551673807796
0.125000000000000	0.288963744979398
0.130000000000000	0.286325309787049
0.135000000000000	0.283635948711139
0.140000000000000	0.280894604172080
0.145000000000000	0.278099158258523
0.150000000000000	0.275246534978458
0.155000000000000	0.272333331947454
0.160000000000000	0.269356519978251
0.165000000000000	0.266313763544226
0.170000000000000	0.263203342913284
0.175000000000000	0.260023769161769
0.180000000000000	0.256773021032664
0.185000000000000	0.253447792475365
0.190000000000000	0.250043607210582
0.195000000000000	0.246555823254769
0.200000000000000	0.242980522349308
0.205000000000000	0.239314531438139
0.210000000000000	0.235554448429894
0.215000000000000	0.231694982269853
0.220000000000000	0.227728284622574
0.225000000000000	0.223645822696489
0.230000000000000	0.219441078372972
0.235000000000000	0.215109792430267
0.240000000000000	0.210646694461725
0.245000000000000	0.206041176868854
0.250000000000000	0.201277443907636
0.255000000000000	0.196340578618144
0.260000000000000	0.191220668463033
0.265000000000000	0.185907673908188
0.270000000000000	0.180381827478801
0.275000000000000	0.174613862852354
0.280000000000000	0.168576315855828
0.285000000000000	0.162245116369375
0.290000000000000	0.155583931303115
0.295000000000000	0.148537567214981
0.300000000000000	0.141045884899053
0.305000000000000	0.133037073608923
0.310000000000000	0.124395727428734
0.315000000000000	0.114960028825242
0.320000000000000	0.104500756048030
0.325000000000000	0.0926130055155978
0.330000000000000	0.0785184337533373
0.335000000000000	0.0601626622012831
0.340000000000000	0.0281880961202367

==> AC_Init1_Ener.dat <==
t     ener
0	1
0.000500000000000000	0.431980711930171
0.00100000000000000	0.372509635609585
0.00150000000000000	0.354830101876085
0.00200000000000000	0.347745378503142
0.00250000000000000	0.344436714340452
0.00300000000000000	0.342722391181661
0.00350000000000000	0.341749770890524
0.00400000000000000	0.341143908734321
0.00450000000000000	0.340727227525793
0.00500000000000000	0.340411364595971
0.00550000000000000	0.340150776360118
0.00600000000000000	0.339921340838287
0.00650000000000000	0.339709979383356
0.00700000000000000	0.339509439350995
0.00750000000000000	0.339315601468381
0.00800000000000000	0.339126061914387
0.00850000000000000	0.338939373331578
0.00900000000000000	0.338754632580691
0.00950000000000000	0.338571253615287
0.0100000000000000	0.338388840414047
0.0105000000000000	0.338207114620552
0.0110000000000000	0.338025873449739
0.0115000000000000	0.337844964568882
0.0120000000000000	0.337664270646973
0.0125000000000000	0.337483699520488
0.0130000000000000	0.337303177697367
0.0135000000000000	0.337122645904573
0.0140000000000000	0.336942055924395
0.0145000000000000	0.336761368277612
0.0150000000000000	0.336580550477726
0.0155000000000000	0.336399575687963
0.0160000000000000	0.336218421671390
0.0165000000000000	0.336037069958776
0.0170000000000000	0.335855505181088
0.0175000000000000	0.335673714532317
0.0180000000000000	0.335491687331565
0.0185000000000000	0.335309414668796
0.0190000000000000	0.335126889111385
0.0195000000000000	0.334944104465364
0.0200000000000000	0.334761055577463
0.0205000000000000	0.334577738171553
0.0210000000000000	0.334394148712678
0.0215000000000000	0.334210284294978
0.0220000000000000	0.334026142545766
0.0225000000000000	0.333841721547037
0.0230000000000000	0.333657019769659
0.0235000000000000	0.333472036014849
0.0240000000000000	0.333286769368175
0.0245000000000000	0.333101219157678
0.0250000000000000	0.332915384917928
0.0255000000000000	0.332729266361267
0.0260000000000000	0.332542863349546
0.0265000000000000	0.332356175871943
0.0270000000000000	0.332169204024009
0.0275000000000000	0.331981947990498
0.0280000000000000	0.331794408027674
0.0285000000000000	0.331606584449572
0.0290000000000000	0.331418477615564
0.0295000000000000	0.331230087916687
0.0300000000000000	0.331041415766467
0.0305000000000000	0.330852461590369
0.0310000000000000	0.330663225815526
0.0315000000000000	0.330473708864268
0.0320000000000000	0.330283911144399
0.0325000000000000	0.330093833042966
0.0330000000000000	0.329903474919215
0.0335000000000000	0.329712837098296
0.0340000000000000	0.329521919865417
0.0345000000000000	0.329330723460107
0.0350000000000000	0.329139248072104
0.0355000000000000	0.328947493836000
0.0360000000000000	0.328755460826329
0.0365000000000000	0.328563149054567
0.0370000000000000	0.328370558464835
0.0375000000000000	0.328177688931566
0.0380000000000000	0.327984540255555
0.0385000000000000	0.327791112161013
0.0390000000000000	0.327597404293875
0.0395000000000000	0.327403416219093
0.0400000000000000	0.327209147420021
0.0405000000000000	0.327014597294936
0.0410000000000000	0.326819765157083
0.0415000000000000	0.326624650233028
0.0420000000000000	0.326429251663185
0.0425000000000000	0.326233568499419
0.0430000000000000	0.326037599705910
0.0435000000000000	0.325841344160158
0.0440000000000000	0.325644800651160
0.0445000000000000	0.325447967882411
0.0450000000000000	0.325250844470902
0.0455000000000000	0.325053428949390
0.0460000000000000	0.324855719767590
0.0465000000000000	0.324657715293904
0.0470000000000000	0.324459413817431
0.0475000000000000	0.324260813550249
0.0480000000000000	0.324061912629967
0.0485000000000000	0.323862709122544
0.0490000000000000	0.323663201025373
0.0495000000000000	0.323463386270386
0.0500000000000000	0.323263262728688
0.0505000000000000	0.323062828212503
0.0510000000000000	0.322862080481360
0.0515000000000000	0.322661017245440
0.0520000000000000	0.322459636169267
0.0525000000000000	0.322257934878303
0.0530000000000000	0.322055910962788
0.0535000000000000	0.321853561983394
0.0540000000000000	0.321650885475829
0.0545000000000000	0.321447878957161
0.0550000000000000	0.321244539930852
0.0555000000000000	0.321040865893569
0.0560000000000000	0.320836854340061
0.0565000000000000	0.320632502768846
0.0570000000000000	0.320427808688943
0.0575000000000000	0.320222769625307
0.0580000000000000	0.320017383125655
0.0585000000000000	0.319811646765765
0.0590000000000000	0.319605558154579
0.0595000000000000	0.319399114941889
0.0600000000000000	0.319192314822520
0.0605000000000000	0.318985155542661
0.0610000000000000	0.318777634904340
0.0615000000000000	0.318569750771211
0.0620000000000000	0.318361501074265
0.0625000000000000	0.318152883814851
0.0630000000000000	0.317943897070242
0.0635000000000000	0.317734538997466
0.0640000000000000	0.317524807837104
0.0645000000000000	0.317314701916757
0.0650000000000000	0.317104219653899
0.0655000000000000	0.316893359559704
0.0660000000000000	0.316682120239720
0.0665000000000000	0.316470500397000
0.0670000000000000	0.316258498833365
0.0675000000000000	0.316046114450550
0.0680000000000000	0.315833346250681
0.0685000000000000	0.315620193337686
0.0690000000000000	0.315406654915486
0.0695000000000000	0.315192730288652
0.0700000000000000	0.314978418861164
0.0705000000000000	0.314763720135061
0.0710000000000000	0.314548633708408
0.0715000000000000	0.314333159274313
0.0720000000000000	0.314117296616579
0.0725000000000000	0.313901045608052
0.0730000000000000	0.313684406207019
0.0735000000000000	0.313467378453595
0.0740000000000000	0.313249962465766
0.0745000000000000	0.313032158434786
0.0750000000000000	0.312813966621664
0.0755000000000000	0.312595387351547
0.0760000000000000	0.312376421007930
0.0765000000000000	0.312157068028414
0.0770000000000000	0.311937328898394
0.0775000000000000	0.311717204146689
0.0780000000000000	0.311496694337384
0.0785000000000000	0.311275800064869
0.0790000000000000	0.311054521948320
0.0795000000000000	0.310832860624254
0.0800000000000000	0.310610816739497
0.0805000000000000	0.310388390946645
0.0810000000000000	0.310165583894926
0.0815000000000000	0.309942396226258
0.0820000000000000	0.309718828565684
0.0825000000000000	0.309494881517392
0.0830000000000000	0.309270555656623
0.0835000000000000	0.309045851522825
0.0840000000000000	0.308820769613988
0.0845000000000000	0.308595310379623
0.0850000000000000	0.308369474215268
0.0855000000000000	0.308143261455662
0.0860000000000000	0.307916672368961
0.0865000000000000	0.307689707150224
0.0870000000000000	0.307462365916707
0.0875000000000000	0.307234648702106
0.0880000000000000	0.307006555451053
0.0885000000000000	0.306778086015347
0.0890000000000000	0.306549240148264
0.0895000000000000	0.306320017500430
0.0900000000000000	0.306090417616341
0.0905000000000000	0.305860439930876
0.0910000000000000	0.305630083765117
0.0915000000000000	0.305399348324504
0.0920000000000000	0.305168232697102
0.0925000000000000	0.304936735851067
0.0930000000000000	0.304704856632526
0.0935000000000000	0.304472593766557
0.0940000000000000	0.304239945855930
0.0945000000000000	0.304006911381281
0.0950000000000000	0.303773488702561
0.0955000000000000	0.303539676059466
0.0960000000000000	0.303305471574402
0.0965000000000000	0.303070873254371
0.0970000000000000	0.302835878995661
0.0975000000000000	0.302600486585250
0.0980000000000000	0.302364693706461
0.0985000000000000	0.302128497944641
0.0990000000000000	0.301891896790691
0.0995000000000000	0.301654887648311
0.100000000000000	0.301417467839715
0.100500000000000	0.301179634614033
0.101000000000000	0.300941385151943
0.101500000000000	0.300702716576204
0.102000000000000	0.300463625957323
0.102500000000000	0.300224110323153
0.103000000000000	0.299984166667066
0.103500000000000	0.299743791956634
0.104000000000000	0.299502983142433
0.104500000000000	0.299261737166910
0.105000000000000	0.299020050973244
0.105500000000000	0.298777921514161
0.106000000000000	0.298535345760625
0.106500000000000	0.298292320710365
0.107000000000000	0.298048843396169
0.107500000000000	0.297804910893904
0.108000000000000	0.297560520330192
0.108500000000000	0.297315668889725
0.109000000000000	0.297070353822142
0.109500000000000	0.296824572448453
0.110000000000000	0.296578322166954
0.110500000000000	0.296331600458629
0.111000000000000	0.296084404891975
0.111500000000000	0.295836733127269
0.112000000000000	0.295588582920219
0.112500000000000	0.295339952125026
0.113000000000000	0.295090838696820
0.113500000000000	0.294841240693477
0.114000000000000	0.294591156276826
0.114500000000000	0.294340583713238
0.115000000000000	0.294089521373619
0.115500000000000	0.293837967732423
0.116000000000000	0.293585921367708
0.116500000000000	0.293333380958139
0.117000000000000	0.293080345281588
0.117500000000000	0.292826813211156
0.118000000000000	0.292572783712857
0.118500000000000	0.292318255842812
0.119000000000000	0.292063228741966
0.119500000000000	0.291807701630936
0.120000000000000	0.291551673807796
0.120500000000000	0.291295144639653
0.121000000000000	0.291038113560222
0.121500000000000	0.290780580062464
0.122000000000000	0.290522543693277
0.122500000000000	0.290264004046215
0.123000000000000	0.290004960757584
0.123500000000000	0.289745413497146
0.124000000000000	0.289485361964651
0.124500000000000	0.289224805880228
0.125000000000000	0.288963744979398
0.125500000000000	0.288702179005798
0.126000000000000	0.288440107704292
0.126500000000000	0.288177530813651
0.127000000000000	0.287914448061282
0.127500000000000	0.287650859153675
0.128000000000000	0.287386763771251
0.128500000000000	0.287122161560982
0.129000000000000	0.286857052129507
0.129500000000000	0.286591435036323
0.130000000000000	0.286325309787049
0.130500000000000	0.286058675826808
0.131000000000000	0.285791532533748
0.131500000000000	0.285523879212405
0.132000000000000	0.285255715088983
0.132500000000000	0.284987039303351
0.133000000000000	0.284717850904547
0.133500000000000	0.284448148846461
0.134000000000000	0.284177931981613
0.134500000000000	0.283907199057268
0.135000000000000	0.283635948711139
0.135500000000000	0.283364179468465
0.136000000000000	0.283091889739181
0.136500000000000	0.282819077814418
0.137000000000000	0.282545741866253
0.137500000000000	0.282271879945852
0.138000000000000	0.281997489984989
0.138500000000000	0.281722569793810
0.139000000000000	0.281447117063539
0.139500000000000	0.281171129369334
0.140000000000000	0.280894604172080
0.140500000000000	0.280617538821048
0.141000000000000	0.280339930559547
0.141500000000000	0.280061776529388
0.142000000000000	0.279783073776501
0.142500000000000	0.279503819256745
0.143000000000000	0.279224009844512
0.143500000000000	0.278943642337273
0.144000000000000	0.278662713465274
0.144500000000000	0.278381219899179
0.145000000000000	0.278099158258523
0.145500000000000	0.277816525120370
0.146000000000000	0.277533317028124
0.146500000000000	0.277249530500030
0.147000000000000	0.276965162039489
0.147500000000000	0.276680208141156
0.148000000000000	0.276394665302111
0.148500000000000	0.276108530029308
0.149000000000000	0.275821798845866
0.149500000000000	0.275534468301642
0.150000000000000	0.275246534978458
0.150500000000000	0.274957995497329
0.151000000000000	0.274668846525111
0.151500000000000	0.274379084778762
0.152000000000000	0.274088707031446
0.152500000000000	0.273797710117941
0.153000000000000	0.273506090937527
0.153500000000000	0.273213846456046
0.154000000000000	0.272920973711248
0.154500000000000	0.272627469813464
0.155000000000000	0.272333331947454
0.155500000000000	0.272038557374104
0.156000000000000	0.271743143429672
0.156500000000000	0.271447087527532
0.157000000000000	0.271150387157488
0.157500000000000	0.270853039884806
0.158000000000000	0.270555043351278
0.158500000000000	0.270256395271158
0.159000000000000	0.269957093431373
0.159500000000000	0.269657135691347
0.160000000000000	0.269356519978251
0.160500000000000	0.269055244287120
0.161000000000000	0.268753306678214
0.161500000000000	0.268450705274750
0.162000000000000	0.268147438260451
0.162500000000000	0.267843503876442
0.163000000000000	0.267538900420338
0.163500000000000	0.267233626239650
0.164000000000000	0.266927679732418
0.164500000000000	0.266621059339520
0.165000000000000	0.266313763544226
0.165500000000000	0.266005790864632
0.166000000000000	0.265697139850303
0.166500000000000	0.265387809075874
0.167000000000000	0.265077797136492
0.167500000000000	0.264767102638595
0.168000000000000	0.264455724193783
0.168500000000000	0.264143660412398
0.169000000000000	0.263830909891867
0.169500000000000	0.263517471209700
0.170000000000000	0.263203342913284
0.170500000000000	0.262888523509794
0.171000000000000	0.262573011455238
0.171500000000000	0.262256805145773
0.172000000000000	0.261939902903227
0.172500000000000	0.261622302968450
0.173000000000000	0.261304003486905
0.173500000000000	0.260985002500441
0.174000000000000	0.260665297936287
0.174500000000000	0.260344887599378
0.175000000000000	0.260023769161769
0.175500000000000	0.259701940156182
0.176000000000000	0.259379397969503
0.176500000000000	0.259056139835433
0.177000000000000	0.258732162833597
0.177500000000000	0.258407463884614
0.178000000000000	0.258082039749912
0.178500000000000	0.257755887030381
0.179000000000000	0.257429002169278
0.179500000000000	0.257101381457014
0.180000000000000	0.256773021032664
0.180500000000000	0.256443916892412
0.181000000000000	0.256114064896539
0.181500000000000	0.255783460777750
0.182000000000000	0.255452100153292
0.182500000000000	0.255119978532699
0.183000000000000	0.254787091331978
0.183500000000000	0.254453433885156
0.184000000000000	0.254119001459125
0.184500000000000	0.253783789265559
0.185000000000000	0.253447792475365
0.185500000000000	0.253111006232588
0.186000000000000	0.252773425668742
0.186500000000000	0.252435045914179
0.187000000000000	0.252095862115081
0.187500000000000	0.251755869441522
0.188000000000000	0.251415063103817
0.188500000000000	0.251073438359066
0.189000000000000	0.250730990525285
0.189500000000000	0.250387714988763
0.190000000000000	0.250043607210582
0.190500000000000	0.249698662737597
0.191000000000000	0.249352877204311
0.191500000000000	0.249006246339488
0.192000000000000	0.248658765971423
0.192500000000000	0.248310432027061
0.193000000000000	0.247961240535855
0.193500000000000	0.247611187629600
0.194000000000000	0.247260269541333
0.194500000000000	0.246908482606048
0.195000000000000	0.246555823254769
0.195500000000000	0.246202288013586
0.196000000000000	0.245847873498797
0.196500000000000	0.245492576411783
0.197000000000000	0.245136393532436
0.197500000000000	0.244779321714069
0.198000000000000	0.244421357873847
0.198500000000000	0.244062498983502
0.199000000000000	0.243702742060767
0.199500000000000	0.243342084157859
0.200000000000000	0.242980522349308
0.200500000000000	0.242618053718602
0.201000000000000	0.242254675343596
0.201500000000000	0.241890384280686
0.202000000000000	0.241525177547204
0.202500000000000	0.241159052105559
0.203000000000000	0.240792004840340
0.203500000000000	0.240424032540623
0.204000000000000	0.240055131877806
0.204500000000000	0.239685299386020
0.205000000000000	0.239314531438139
0.205500000000000	0.238942824225356
0.206000000000000	0.238570173736068
0.206500000000000	0.238196575733650
0.207000000000000	0.237822025738990
0.207500000000000	0.237446519011518
0.208000000000000	0.237070050535374
0.208500000000000	0.236692615002720
0.209000000000000	0.236314206804496
0.209500000000000	0.235934820023883
0.210000000000000	0.235554448429894
0.210500000000000	0.235173085477678
0.211000000000000	0.234790724309468
0.211500000000000	0.234407357763134
0.212000000000000	0.234022978382023
0.212500000000000	0.233637578429324
0.213000000000000	0.233251149906204
0.213500000000000	0.232863684573535
0.214000000000000	0.232475173976982
0.214500000000000	0.232085609475153
0.215000000000000	0.231694982269853
0.215500000000000	0.231303283441739
0.216000000000000	0.230910503981447
0.216500000000000	0.230516634828638
0.217000000000000	0.230121666908533
0.217500000000000	0.229725591169461
0.218000000000000	0.229328398620203
0.218500000000000	0.228930080366096
0.219000000000000	0.228530627645821
0.219500000000000	0.228130031864354
0.220000000000000	0.227728284622574
0.220500000000000	0.227325377748142
0.221000000000000	0.226921303320470
0.221500000000000	0.226516053693009
0.222000000000000	0.226109621511246
0.222500000000000	0.225701999730030
0.223000000000000	0.225293181620180
0.223500000000000	0.224883160777711
0.224000000000000	0.224471931124757
0.224500000000000	0.224059486909518
0.225000000000000	0.223645822696489
0.225500000000000	0.223230933357956
0.226000000000000	0.222814814057869
0.226500000000000	0.222397460234909
0.227000000000000	0.221978867575796
0.227500000000000	0.221559031990476
0.228000000000000	0.221137949580413
0.228500000000000	0.220715616603754
0.229000000000000	0.220292029436845
0.229500000000000	0.219867184531607
0.230000000000000	0.219441078372972
0.230500000000000	0.219013707425638
0.231000000000000	0.218585068088518
0.231500000000000	0.218155156636082
0.232000000000000	0.217723969165018
0.232500000000000	0.217291501538423
0.233000000000000	0.216857749324104
0.233500000000000	0.216422707737928
0.234000000000000	0.215986371587464
0.234500000000000	0.215548735211917
0.235000000000000	0.215109792430267
0.235500000000000	0.214669536489715
0.236000000000000	0.214227960019076
0.236500000000000	0.213785054987538
0.237000000000000	0.213340812669085
0.237500000000000	0.212895223617742
0.238000000000000	0.212448277643713
0.238500000000000	0.211999963805842
0.239000000000000	0.211550270409720
0.239500000000000	0.211099185016477
0.240000000000000	0.210646694461725
0.240500000000000	0.210192784883991
0.241000000000000	0.209737441766820
0.241500000000000	0.209280649983166
0.242000000000000	0.208822393856553
0.242500000000000	0.208362657226734
0.243000000000000	0.207901423523647
0.243500000000000	0.207438675847778
0.244000000000000	0.206974397055725
0.244500000000000	0.206508569849599
0.245000000000000	0.206041176868854
0.245500000000000	0.205572200782445
0.246000000000000	0.205101624383362
0.246500000000000	0.204629430674829
0.247000000000000	0.204155602959115
0.247500000000000	0.203680124917898
0.248000000000000	0.203202980686650
0.248500000000000	0.202724154920470
0.249000000000000	0.202243632853798
0.249500000000000	0.201761400343566
0.250000000000000	0.201277443907636
0.250500000000000	0.200791750747308
0.251000000000000	0.200304308761169
0.251500000000000	0.199815106539325
0.252000000000000	0.199324133351175
0.252500000000000	0.198831379116344
0.253000000000000	0.198336834363056
0.253500000000000	0.197840490173466
0.254000000000000	0.197342338115710
0.254500000000000	0.196842370167030
0.255000000000000	0.196340578618144
0.255500000000000	0.195836955976973
0.256000000000000	0.195331494855171
0.256500000000000	0.194824187847190
0.257000000000000	0.194315027405839
0.257500000000000	0.193804005712238
0.258000000000000	0.193291114536336
0.258500000000000	0.192776345102654
0.259000000000000	0.192259687953017
0.259500000000000	0.191741132812884
0.260000000000000	0.191220668463033
0.260500000000000	0.190698282619202
0.261000000000000	0.190173961822283
0.261500000000000	0.189647691341026
0.262000000000000	0.189119455093741
0.262500000000000	0.188589235581004
0.263000000000000	0.188057013845408
0.263500000000000	0.187522769449265
0.264000000000000	0.186986480475064
0.264500000000000	0.186448123553768
0.265000000000000	0.185907673908188
0.265500000000000	0.185365105428800
0.266000000000000	0.184820390766801
0.266500000000000	0.184273501452126
0.267000000000000	0.183724408026549
0.267500000000000	0.183173080193733
0.268000000000000	0.182619486986216
0.268500000000000	0.182063596939461
0.269000000000000	0.181505378273019
0.269500000000000	0.180944799074011
0.270000000000000	0.180381827478801
0.270500000000000	0.179816431848643
0.271000000000000	0.179248580935097
0.271500000000000	0.178678244031192
0.272000000000000	0.178105391104492
0.272500000000000	0.177529992907833
0.273000000000000	0.176952021068161
0.273500000000000	0.176371448145072
0.274000000000000	0.175788247658347
0.274500000000000	0.175202394090305
0.275000000000000	0.174613862852354
0.275500000000000	0.174022630220674
0.276000000000000	0.173428673240499
0.276500000000000	0.172831969600060
0.277000000000000	0.172232497475903
0.277500000000000	0.171630235351850
0.278000000000000	0.171025161813530
0.278500000000000	0.170417255327558
0.279000000000000	0.169806493994636
0.279500000000000	0.169192855300858
0.280000000000000	0.168576315855828
0.280500000000000	0.167956851133935
0.281000000000000	0.167334435214289
0.281500000000000	0.166709040530554
0.282000000000000	0.166080637641597
0.282500000000000	0.165449195019787
0.283000000000000	0.164814678867288
0.283500000000000	0.164177052970951
0.284000000000000	0.163536278585582
0.284500000000000	0.162892314370884
0.285000000000000	0.162245116369375
0.285500000000000	0.161594638033957
0.286000000000000	0.160940830304723
0.286500000000000	0.160283641734148
0.287000000000000	0.159623018658156
0.287500000000000	0.158958905408845
0.288000000000000	0.158291244563067
0.288500000000000	0.157619977218402
0.289000000000000	0.156945043294188
0.289500000000000	0.156266381831440
0.290000000000000	0.155583931303115
0.290500000000000	0.154897629906555
0.291000000000000	0.154207415833722
0.291500000000000	0.153513227505984
0.292000000000000	0.152815003769739
0.292500000000000	0.152112684026891
0.293000000000000	0.151406208315377
0.293500000000000	0.150695517316270
0.294000000000000	0.149980552290711
0.294500000000000	0.149261254943673
0.295000000000000	0.148537567214981
0.295500000000000	0.147809431000155
0.296000000000000	0.147076787805690
0.296500000000000	0.146339578345261
0.297000000000000	0.145597742085059
0.297500000000000	0.144851216747959
0.298000000000000	0.144099937787592
0.298500000000000	0.143343837844571
0.299000000000000	0.142582846198195
0.299500000000000	0.141816888227856
0.300000000000000	0.141045884899053
0.300500000000000	0.140269752289265
0.301000000000000	0.139488401168934
0.301500000000000	0.138701736652080
0.302000000000000	0.137909657929702
0.302500000000000	0.137112058096891
0.303000000000000	0.136308824081331
0.303500000000000	0.135499836676840
0.304000000000000	0.134684970680683
0.304500000000000	0.133864095127906
0.305000000000000	0.133037073608923
0.305500000000000	0.132203764660028
0.306000000000000	0.131364022183327
0.306500000000000	0.130517695895727
0.307000000000000	0.129664631755212
0.307500000000000	0.128804672340605
0.308000000000000	0.127937657151171
0.308500000000000	0.127063422795779
0.309000000000000	0.126181803044859
0.309500000000000	0.125292628723351
0.310000000000000	0.124395727428734
0.310500000000000	0.123490923064754
0.311000000000000	0.122578035188120
0.311500000000000	0.121656878171858
0.312000000000000	0.120727260194909
0.312500000000000	0.119788982071412
0.313000000000000	0.118841835948190
0.313500000000000	0.117885603871305
0.314000000000000	0.116920056280114
0.314500000000000	0.115944950435549
0.315000000000000	0.114960028825242
0.315500000000000	0.113965017577785
0.316000000000000	0.112959624918008
0.316500000000000	0.111943539700534
0.317000000000000	0.110916430024528
0.317500000000000	0.109877941968484
0.318000000000000	0.108827698422689
0.318500000000000	0.107765298009346
0.319000000000000	0.106690314052825
0.319500000000000	0.105602293546618
0.320000000000000	0.104500756048030
0.320500000000000	0.103385192418984
0.321000000000000	0.102255063320077
0.321500000000000	0.101109797367659
0.322000000000000	0.0999487888242876
0.322500000000000	0.0987713947370084
0.323000000000000	0.0975769313692269
0.323500000000000	0.0963646697862065
0.324000000000000	0.0951338304178375
0.324500000000000	0.0938835764093483
0.325000000000000	0.0926130055155978
0.325500000000000	0.0913211403339015
0.326000000000000	0.0900069166087767
0.326500000000000	0.0886691693783074
0.327000000000000	0.0873066167232970
0.327500000000000	0.0859178408724502
0.328000000000000	0.0845012663772227
0.328500000000000	0.0830551349830322
0.329000000000000	0.0815774766737425
0.329500000000000	0.0800660761602249
0.330000000000000	0.0785184337533373
0.330500000000000	0.0769317192355596
0.331000000000000	0.0753027167655243
0.331500000000000	0.0736277581600245
0.332000000000000	0.0719026408238359
0.332500000000000	0.0701225250386537
0.333000000000000	0.0682818030809146
0.333500000000000	0.0663739295603515
0.334000000000000	0.0643911983782060
0.334500000000000	0.0623244468571331
0.335000000000000	0.0601626622012831
0.335500000000000	0.0578924603161676
0.336000000000000	0.0554974041288984
0.336500000000000	0.0529571326187638
0.337000000000000	0.0502462938291806
0.337500000000000	0.0473333404426911
0.338000000000000	0.0441794119219788
0.338500000000000	0.0407379177145838
0.339000000000000	0.0369563092347545
0.339500000000000	0.0327833270601514
0.340000000000000	0.0281880961202367

==> AC_Init3_Ener.dat <==
t     ener
0	1
0.00500000000000000	0.624427879844543
0.0100000000000000	0.382544066414004
0.0150000000000000	0.300323199881643
0.0200000000000000	0.271862622252609
0.0250000000000000	0.249344742093983
0.0300000000000000	0.237664121047316
0.0350000000000000	0.227657179998461
0.0400000000000000	0.218805301406465
0.0450000000000000	0.210850062126603
0.0500000000000000	0.203549477883376
0.0550000000000000	0.196782421035249
0.0600000000000000	0.190488246996187
0.0650000000000000	0.184638695416961
0.0700000000000000	0.179217993254005
0.0750000000000000	0.174205757839869
0.0800000000000000	0.169572651396483
0.0850000000000000	0.165282804039041
0.0900000000000000	0.161300568976328
0.0950000000000000	0.157602459431684
0.100000000000000	0.154162435762106
0.105000000000000	0.150958417535347
0.110000000000000	0.147978933538316
0.115000000000000	0.145207228782187
0.120000000000000	0.142627885184475
0.125000000000000	0.140223006241891
0.130000000000000	0.137983937567753
0.135000000000000	0.135891331578200
0.140000000000000	0.133931554587604
0.145000000000000	0.132093449268077
0.150000000000000	0.130366376541821
0.155000000000000	0.128742402294591
0.160000000000000	0.127210977203170
0.165000000000000	0.125765207283764
0.170000000000000	0.124396880129117
0.175000000000000	0.123097554893166
0.180000000000000	0.121861506053873
0.185000000000000	0.120682397933001
0.190000000000000	0.119554602672670
0.195000000000000	0.118475485445850
0.200000000000000	0.117439586907410
0.205000000000000	0.116439885411836
0.210000000000000	0.115473522625077
0.215000000000000	0.114537682807087
0.220000000000000	0.113628412591942
0.225000000000000	0.112743539249818
0.230000000000000	0.111879125120779
0.235000000000000	0.111030974004246
0.240000000000000	0.110200233032201
0.245000000000000	0.109387809612728
0.250000000000000	0.108589339737526
0.255000000000000	0.107801775567375
0.260000000000000	0.107025808137053
0.265000000000000	0.106260497840602
0.270000000000000	0.105503892715168
0.275000000000000	0.104756365806880
0.280000000000000	0.104017915326725
0.285000000000000	0.103286574865440
0.290000000000000	0.102561577481518
0.295000000000000	0.101843931618322
0.300000000000000	0.101134280834718

==> AC_radius.dat <==
t1 r1 t2 r2
0	0.707106781186548	0	0.707106781186548
0.00500000000000000	0.703544537650543	0.00500000000000000	0.705342893258416
0.0100000000000000	0.699928089153895	0.0100000000000000	0.700633189805197
0.0150000000000000	0.696256226559764	0.0150000000000000	0.699075200194773
0.0200000000000000	0.692527698293582	0.0200000000000000	0.689840861214999
0.0250000000000000	0.688741208155856	0.0250000000000000	0.691895412769432
0.0300000000000000	0.684895412984581	0.0300000000000000	0.681200791780321
0.0350000000000000	0.680988920154280	0.0350000000000000	0.679314300821461
0.0400000000000000	0.677020284897373	0.0400000000000000	0.677285269873546
0.0450000000000000	0.672988007432075	0.0450000000000000	0.674573132695148
0.0500000000000000	0.668890529879274	0.0500000000000000	0.668346201629177
0.0550000000000000	0.664726232948997	0.0550000000000000	0.667756998244405
0.0600000000000000	0.660493432374851	0.0600000000000000	0.659293401315443
0.0650000000000000	0.656190375072425	0.0650000000000000	0.653198656852024
0.0700000000000000	0.651815234994846	0.0700000000000000	0.649172949278816
0.0750000000000000	0.647366108655572	0.0750000000000000	0.649798386870205
0.0800000000000000	0.642841010284888	0.0800000000000000	0.644545513143915
0.0850000000000000	0.638237866582528	0.0850000000000000	0.639399937949699
0.0900000000000000	0.633554511024186	0.0900000000000000	0.631559066284007
0.0950000000000000	0.628788677674284	0.0950000000000000	0.631384247089311
0.100000000000000	0.623937994451304	0.100000000000000	0.626350214380972
0.105000000000000	0.618999975784837	0.105000000000000	0.618032992817564
0.110000000000000	0.613972014595380	0.110000000000000	0.613167473503430
0.115000000000000	0.608851373518416	0.115000000000000	0.611209756904383
0.120000000000000	0.603635175283298	0.120000000000000	0.604629138790452
0.125000000000000	0.598320392144651	0.125000000000000	0.596418968048953
0.130000000000000	0.592903834248957	0.130000000000000	0.595597289002503
0.135000000000000	0.587382136801398	0.135000000000000	0.584989255934354
0.140000000000000	0.581751745877296	0.140000000000000	0.578499699755491
0.145000000000000	0.576008902697922	0.145000000000000	0.576116940447866
0.150000000000000	0.570149626161413	0.150000000000000	0.572395184690372
0.155000000000000	0.564169693384811	0.155000000000000	0.562246684433661
0.160000000000000	0.558064617971809	0.160000000000000	0.557871269420593
0.165000000000000	0.551829625670922	0.165000000000000	0.554251502931504
0.170000000000000	0.545459627028622	0.170000000000000	0.547575298126910
0.175000000000000	0.538949186568986	0.175000000000000	0.535790159551903
0.180000000000000	0.532292487942325	0.180000000000000	0.529266687943195
0.185000000000000	0.525483294376080	0.185000000000000	0.525431021932187
0.190000000000000	0.518514903626586	0.190000000000000	0.514147270394176
0.195000000000000	0.511380096463168	0.195000000000000	0.507570978097811
0.200000000000000	0.504071077507294	0.200000000000000	0.501096762392771
0.205000000000000	0.496579406987013	0.205000000000000	0.495616080474624
0.210000000000000	0.488895921634332	0.210000000000000	0.486388156236222
0.215000000000000	0.481010642528686	0.215000000000000	0.482293040766892
0.220000000000000	0.472912667143028	0.220000000000000	0.474325114954169
0.225000000000000	0.464590042139213	0.225000000000000	0.462861208078387
0.230000000000000	0.456029612528352	0.230000000000000	0.458507252616008
0.235000000000000	0.447216841578355	0.235000000000000	0.444580966348392
0.240000000000000	0.438135594198364	0.240000000000000	0.432610397286145
0.245000000000000	0.428767874289003	0.245000000000000	0.425003955049768
0.250000000000000	0.419093503469018	0.250000000000000	0.415904062170799
0.255000000000000	0.409089724299031	0.255000000000000	0.406600878858310
0.260000000000000	0.398730705051112	0.260000000000000	0.391885999038183
0.265000000000000	0.387986914329239	0.265000000000000	0.381716056336045
0.270000000000000	0.376824321013879	0.270000000000000	0.376319055389755
0.275000000000000	0.365203355770867	0.275000000000000	0.359670086150683
0.280000000000000	0.353077540848961	0.280000000000000	0.348380347708745
0.285000000000000	0.340391648374534	0.285000000000000	0.339236450812218
0.290000000000000	0.327079171799372	0.290000000000000	0.323809321577064
0.295000000000000	0.313058768126803	0.295000000000000	0.304720380160792
0.300000000000000	0.298229106233355	0.300000000000000	0.289579778697891
0.305000000000000	0.282461148849149	0.305000000000000	0.277305742354810
0.310000000000000	0.265586104826342	0.310000000000000	0.253405389029734
0.315000000000000	0.247375646270663	0.315000000000000	0.238320503762268
0.320000000000000	0.227507275372732	0.320000000000000	0.216947770038699
0.325000000000000	0.205498383188413	0.325000000000000	0.189066341940714
0.330000000000000	0.180565314495847	0.330000000000000	0.160000168208502
0.335000000000000	0.151265791512920	0.335000000000000	0.124441265296097

==> Lag_coeff_value_N2500.dat <==
dist                                       coeff
1.49011611938477e-08 245.058522213688
1.84819979341304	3.13015842790057e-12
1.26508749505332	2.44117398908638e-12
2.68116632138104	4.57148919028865e-11
0.839427016725721	6.61212888759813e-09
1.78794187922993	2.57762746116608e-12
1.53174852862152	1.41180841366312e-13
2.14550979433996	5.29317789760694e-12
0.639384992207184	3.41922153369213e-05
1.99788349225946	1.07612628575594e-11
1.20076095698279	2.41634585886704e-11
2.66895681113178	2.58485347474416e-11
1.03770915990955	1.11499174582915e-09
1.61157974777245	4.46099666965790e-13
1.34935668732605	3.63491395124588e-12
2.31251288369062	1.59298152833925e-11
0.445487431454034	0.00349965818097295
1.93718902313699	4.59845489499518e-12
1.28952558214113	7.33594185464677e-12
2.87779772772020	1.90131941367183e-12
0.806229974010961	2.66248955107847e-07
1.74823670014406	1.39218691030922e-11
1.49340127705259	3.16705994775145e-12
2.24283920512731	1.58213621885382e-11
0.730299272241493	2.20072394525091e-06
2.08464628275354	2.15496686143149e-11
1.08320201922698	3.71307209313931e-10
2.49163931698903	5.16653202214317e-11
0.928251842254947	2.07735140298971e-08
1.69646161511076	2.08113853219514e-12
1.44593546841555	9.35867709642000e-13
2.41533214579004	1.49189181213760e-11
0.264204922522276	0.557257805580305
1.88950561815420	6.51607374491971e-12
1.23190088023401	1.27351797469705e-11
2.77552274297532	4.89016512744752e-11
0.900638785274574	4.33714105756065e-09
1.82851271151697	4.23037454885840e-12
1.57773770566165	3.76479408407734e-12
2.15740502134297	1.96674888121642e-11
0.552380035975552	0.000270957491717430
2.02730966388726	1.12638786183833e-11
1.21303803107759	2.07515270806962e-12
2.58070892926011	4.83359731731104e-11
1.02486705745114	1.95172483450072e-10
1.64499981869410	9.30687869436593e-12
1.39050270909619	4.02374458573383e-12
2.35264990370709	1.04932707101944e-11
0.527124373638399	0.000509241052598075
1.96822948159721	2.23920599793735e-11
1.32675606047576	9.40285370231103e-12
3.08308086907475	4.34398005706607e-11
0.790886773451321	3.35153360309547e-07
1.77386799533958	1.00354169847307e-11
1.51842295706689	3.57322190592207e-12
2.23589250697878	4.10259856109014e-12
0.659704697810466	1.22457087485470e-05
2.10238167943645	2.75016514290696e-11
1.12173660440051	5.29607165475870e-11
2.49709636802925	1.85642459229741e-11
0.983185693589203	2.63825632163884e-09
1.70947559907582	8.16714040433647e-12
1.45049724527163	4.70801662752658e-12
2.42538425429381	1.02718454998735e-11
0.241887507948514	0.928962209429187
1.90391821674319	1.49836520276890e-11
1.25022987732553	1.06672894176786e-12
2.70595843659199	1.05315608170150e-11
0.844979173438059	7.70992711559946e-08
1.83764501846863	1.03541529097179e-11
1.57767798387249	1.03931549064268e-11
2.17460302153913	1.48160735419166e-11
0.640306257421467	6.22184138817851e-06
2.03350434504009	8.15084849594767e-12
1.17872151854826	8.49322480360278e-12
2.63986234963689	1.38659219892790e-11
1.04528528353741	4.45848962172604e-10
1.63774964147231	4.34271362115505e-12
1.37705034101035	4.15434332204089e-13
2.30859910461768	1.14388561333092e-11
0.443613524624577	0.00236727750171941
1.96381231889078	8.94890273341208e-12
1.31010476541377	8.51015543647097e-12
2.83734097847837	5.24499093405466e-11
0.847258284420768	2.08318791613383e-08
1.76330218381875	2.60724713625568e-12
1.50544609428466	6.88491496599985e-13
2.23776343530599	1.98803567261545e-11
0.713284445724817	5.74627804747860e-07
2.09456196097705	9.99694596333448e-12
1.11002123896374	3.53176674707243e-11
2.49181766954008	2.97601921279854e-11
0.976619781548260	6.92144534041056e-10
1.69255501077804	1.37261641407398e-11
1.43958996292004	7.41225854935957e-12
2.36461520402358	3.89815197966489e-12
0.384790359639077	0.0121958533110991
1.88155596313759	1.85963180655413e-11
1.24357547001849	1.22290651296043e-11
2.82034699678846	4.35949207196269e-11
0.909688576898155	4.18599314720197e-09
1.81462265247646	2.43076172048651e-11
1.56523500986491	2.61979153760073e-12
2.13015442637803	1.58821686471704e-11
0.558057019028440	0.000295106065192812
2.00385889026220	1.02715677606085e-11
1.17999981518145	1.76035188092621e-11
2.59546393340750	1.33089328134475e-12
0.993099166004522	1.23193245778343e-09
1.62586164408183	5.72875898326266e-12
1.37532305598469	7.62744012911304e-13
2.32269066813997	8.24600837056462e-12
0.480345740463210	0.00211650054641806
1.93594971295216	9.71105735138345e-12
1.31097980835507	3.92530458146494e-12
2.94330154448634	5.67746489995106e-11
0.756466613672910	1.06587816911081e-08
1.74911634520737	5.11424689386579e-12
1.50051379901699	1.45724038138993e-13
2.21715032028348	4.07676050811053e-11
0.674924010098138	4.63631825410270e-06
2.07307910236156	4.58303064916389e-11
1.10301633302050	1.96064728616040e-10
2.52298249076569	1.81302206621468e-11
0.952852266863144	1.33260663318375e-08
1.68761657268844	1.02101426289725e-11
1.43584330348671	1.64625201132790e-12
2.40889602321172	5.01486670675304e-11
0.203069130526746	2.85140767085290
1.88036384433068	5.23688490286261e-12
1.23886043417947	6.71709309951913e-12
2.67586393233306	6.97149405051418e-12
0.840737814072736	1.47226110855832e-07
1.81530966047644	1.64525902090294e-12
1.56344974253058	1.03398568516745e-11
2.16951115950358	1.48821041265233e-11
0.610914602828031	1.79270740557707e-05
2.01304256313065	6.63416552421265e-13
1.16485441171259	1.35527245116143e-11
2.62742642807988	9.64452077808764e-12
1.03646353700080	4.75595483810434e-10
1.62496191824041	7.49798424142307e-13
1.37731945666021	4.45820320635881e-13
2.28235304377086	2.98841926868075e-11
0.441642246865069	0.00384511304163834
1.94468503975192	1.58226695430471e-11
1.31548337805149	8.48203233408458e-12
2.89874461081339	1.53441177553428e-11
0.788065303726827	1.58698672080181e-07
1.74948744983481	2.93566464275166e-12
1.49973646994620	1.01074216483302e-11
2.24194836202156	1.96863429641679e-11
0.714801866632997	1.68883886129042e-06
2.08804919077261	3.75498476929492e-12
1.11058342746389	4.73119243739543e-11
2.44609146042510	2.63506013341185e-11
0.969020923860045	3.34863407636738e-09
1.68431294899534	5.25066010938991e-12
1.43404653803518	3.13264106207306e-12
2.37281229215876	9.66798991233871e-12
0.306303119056303	0.169527871946610
1.87444392582218	1.65410143537339e-11
1.23520969069796	1.62144834557751e-11
2.76940992833832	4.66191918787706e-12
0.898158667194814	2.41964231405130e-08
1.80935784407892	6.97133479635602e-13
1.55675962239533	7.82914441982014e-12
2.13320201770499	5.94626343161969e-12
0.554694621157939	0.000191568731482694
2.00432442009625	1.26770218535035e-11
1.15906278430979	9.98072970206914e-11
2.53235850100875	1.02917387523384e-11
1.02316414648529	2.14665488740123e-09
1.61530794570804	9.98222955886889e-12
1.35810934739301	1.81364468956218e-12
2.32078952153556	4.70530071101034e-11
0.478774517716051	0.000978312819297684
1.93563352887625	1.60360517664414e-12
1.29056829552738	1.57508725893436e-11
2.98915601644524	4.30984129869561e-12
0.749910350966363	2.95877720518433e-06
1.73952623938345	1.82605602124857e-11
1.48427213599304	2.76062644561797e-12
2.19927463165105	4.64150384578738e-12
0.683142193580481	1.71498837973710e-05
2.06267702559675	1.22067605411728e-11
1.08747153942663	5.24900209779311e-10
2.50768990794297	2.81346708955632e-11
0.950722289400568	1.40259962241483e-08
1.67003957595588	6.32568151117980e-12
1.41506167202573	1.18899318016990e-13
2.37858143771258	3.75091037423794e-12
0.269348599362683	0.504707903395742
1.86106961589672	1.92740255067235e-11
1.22170126914688	2.44320316306621e-12
2.66493467926867	2.70426528153115e-11
0.824435944155670	2.58237540641039e-07
1.79391779736905	1.30870752853922e-11
1.53896166870987	1.78957875724833e-12
2.12202908017935	1.07621537392367e-11
0.573503528878295	0.000124180976204677
1.98760737773670	1.20616382047458e-11
1.15025852361146	2.31924086198266e-11
2.58809342937593	1.21223111111390e-11
1.03331816664834	5.11336084989249e-10
1.59560531592505	4.35022770630652e-12
1.34533764741423	1.84953011618276e-12
2.25373768512688	2.27190403574316e-11
0.337370198579288	0.0970378814426575
1.91364079749514	7.11900657937201e-12
1.28132514943464	6.40914309787667e-12
2.78349548417411	2.57054795298277e-11
0.791145028227083	1.16251779692693e-07
1.71679892311407	2.74135735286736e-12
1.46696822305608	3.21688311841445e-12
2.18793049427566	2.43135953400137e-12
0.669135953883125	8.22841299022274e-06
2.04438591052135	6.50945296952734e-12
1.05975028985378	8.04499206743640e-10
2.43882878411422	4.63887997392711e-11
0.898292950148718	4.26185873232167e-08
1.64648766868540	6.26932318456657e-14
1.40121154200351	1.48489257843133e-12
2.31204969120282	1.56528622504686e-11
0.344212488371828	0.0798676574316601
1.83159326346141	1.24483502114635e-11
1.20437393791329	1.08618215193567e-11
2.72556993186132	3.18406743207202e-11
0.854677010204686	1.52844746799956e-07
1.76498822789029	1.23500269445123e-11
1.52208230370380	6.38289016690660e-13
2.07792375364602	2.18186086765802e-11
0.500279036921981	0.00117880421026553
1.95213050609772	2.80773857771142e-12
1.13397414792216	8.32224618790550e-11
2.54290856098209	7.21442926899957e-12
0.973519008547563	4.77458456132869e-09
1.57955963026393	3.01734876015687e-13
1.33183348964800	4.13313298271236e-12
2.27106795591953	2.10528175763361e-11
0.454738002363994	0.00303941992190886
1.88328712781441	1.29059946580102e-11
1.26659641563124	1.18606203632254e-11
2.86515466909994	1.48171845721388e-11
0.738765847455532	1.77979190715943e-06
1.69884090433805	1.34607619544942e-11
1.45490643128152	4.27253521938396e-12
2.16584715360476	2.68079454730457e-11
0.615564639003245	2.87801917983489e-05
2.02096501615149	9.40053908113749e-12
1.07331587903848	1.59161964705328e-10
2.47715459170475	2.48943310640448e-11
0.933462701806161	6.24582182944855e-09
1.63708843812637	3.10858463110402e-12
1.38984554286793	4.39012099602965e-12
2.36034328369671	5.85215898669035e-12
0.0768823146116214	63.0537156501454
1.83040339238926	1.60453030543014e-11
1.19831067139152	1.90562723192887e-11
2.64975879745512	2.16557685044372e-11
0.823864072914480	1.47369292119201e-07
1.76591549030797	4.50332186286251e-12
1.51253513562086	4.05716196472726e-12
2.12271163794166	3.28811616700384e-11
0.602124843355499	6.14341435165235e-05
1.96443888279878	1.18050977776998e-11
1.12650297124078	2.14482697306604e-11
2.58194860104517	6.06162065931791e-12
0.998073105858992	7.94947851286303e-10
1.57503555535003	2.12995891883187e-12
1.32201142376640	4.76548950391004e-12
2.24068731771427	1.98373764288185e-11
0.398773498663860	0.0115025072992787
1.90013556342565	1.23022831240388e-11
1.25667488147693	3.99488101957827e-12
2.85430505542904	1.17006533391694e-11
0.786574893062805	5.16271445604904e-07
1.70259974588619	2.73453947855274e-12
1.44740531200015	4.54329510758017e-13
2.20450195550246	7.68255465317686e-12
0.717625738070894	2.14076525691220e-06
2.04790803260052	6.06106493963606e-13
1.05746663149962	6.45718549831428e-10
2.40660676959472	4.67716192645033e-11
0.922481444349045	1.65147753913091e-08
1.63683268457617	3.80320352983103e-12
1.38103895068998	4.77905725656482e-12
2.32877459430146	1.26998183271976e-11
0.262064476652847	0.462217318503703
1.83254067350356	4.07519114191255e-12
1.18760427206899	7.53951327352150e-12
2.71353743502947	1.20523804014279e-11
0.861922680941701	9.16326320450247e-08
1.76612186489334	5.80483484723051e-12
1.50666737745983	1.16609845870046e-13
2.09942698838384	9.94478899873090e-12
0.533161882981843	0.000362305388465689
1.96164147357600	1.50932690123832e-11
1.11834704443622	2.88772066550738e-10
2.48801160250251	2.53463534374747e-12
0.967658282386732	9.62409651243119e-09
1.56783163514416	3.59435111954590e-12
1.31225397652312	8.79716906090999e-12
2.28870674021326	4.70021780033588e-11
0.478130630744354	0.00173896030106113
1.89279627933532	1.64317524721583e-11
1.24599260209891	4.93075516326327e-12
3.04297913868679	1.04114426908793e-11
0.711065901890577	4.99229526617649e-06
1.69380186246233	4.41360637582669e-12
1.43965886392555	6.62361644485678e-13
2.16677566171197	1.35326841351031e-11
0.633028518295022	3.48218878774601e-05
2.02042676982132	8.46774084806581e-12
1.04810924131499	8.70541864861695e-10
2.47561297033187	2.91640590203755e-12
0.899314719983915	3.04301962566646e-08
1.62999754520504	1.31620041764508e-12
1.37517504451975	1.72107555970463e-12
2.34907619446459	1.73351891872047e-11
0.228011616725703	1.55253140777347
1.81735396661201	1.24662712054431e-11
1.17855002331386	2.41869441495934e-11
2.62433283366028	2.17188279690554e-11
0.781136275526630	2.31666581038336e-07
1.75560179983223	7.68764728051988e-12
1.50560356297802	1.13428461340465e-12
2.09265757235148	1.64539326946356e-11
0.543622620199786	0.000234726851500199
1.95145904699177	4.41614640802258e-12
1.10797639317534	1.92618474315349e-10
2.57168700069279	1.12257257748808e-11
0.975984064553398	3.01592581972684e-09
1.57243591890258	2.20793437217256e-12
1.31687804934167	3.58286085884816e-12
2.23361880509971	2.73352994047219e-11
0.351038602810240	0.0535713235431034
1.89596510437801	2.84945689268584e-12
1.25367444171959	4.22225699029164e-13
2.77520791029131	9.55853010561398e-12
0.761795607910510	1.53841792152249e-06
1.70160597677942	6.11490965051440e-12
1.45038939745413	3.95979674244485e-12
2.19035282079642	2.90889686028892e-11
0.635200728543824	3.84734786844074e-05
2.03955326095587	2.10094170864888e-12
1.03784449198764	1.11583206394062e-09
2.40912113491992	5.90202230186370e-12
0.887734003642547	5.47798388112595e-08
1.64245897540760	8.54554981337322e-12
1.39273867668797	4.53335579872881e-12
2.33595252672320	2.07534678698732e-12
0.330195748150302	0.0673041965658847
1.83885543830928	9.64111031086943e-12
1.20810896293177	5.90953449140667e-12
2.76077309906751	8.39406513305439e-12
0.868448779923714	7.15594549290639e-08
1.77401487913533	1.85492674041698e-11
1.51872048310194	8.70415834360943e-12
2.10294337107441	1.73903093398169e-11
0.525891069574805	0.000341205621079410
1.97191894918688	6.93053815855989e-12
1.13144807988134	6.84436970422182e-11
2.53352574853011	3.27253272523271e-11
0.997559778776279	2.14479375646175e-09
1.58406747046956	1.02861466454540e-12
1.33014098013636	5.09762403990059e-12
2.30067671038980	2.74879080284748e-11
0.457194590922586	0.00155923971218461
1.90227054834820	2.43969467589202e-11
1.26274569060326	2.34144514131204e-12
2.95804706926067	1.26862714414558e-11
0.720603394554596	1.56539305799386e-06
1.71105459887868	1.05091550156919e-11
1.45828185291840	2.59065261316217e-12
2.18124148831069	5.88652718729619e-12
0.654403896396022	5.93984810629794e-06
2.02752215255333	1.98467024638477e-12
1.05605246289273	1.57560008991936e-10
2.48462294389271	9.98936366230968e-13
0.919190345537472	4.83135371968434e-09
1.64937101224904	2.36283666503414e-12
1.39342763503016	9.97386671639374e-13
2.40965660179740	3.82161712970582e-12
0.153506327339981	11.1850192827766
1.84004548338920	1.01785721276371e-12
1.19491285613690	6.16089020624900e-12
2.63532337407255	3.47530487176835e-11
0.855784509600531	2.23862553264819e-08
1.77699892567244	1.52926231404831e-11
1.52287070836389	1.52865703623788e-12
2.10338117153196	2.38721498980060e-11
0.598093381796820	3.77696539947476e-05
1.97016174791853	2.12418797883732e-11
1.13351248352014	3.20240909379020e-11
2.57976310728933	4.33945313594503e-11
0.997972740908158	1.18310158596469e-09
1.58763503426980	1.19052085150565e-11
1.33181316531338	2.75172035551509e-12
2.24732467221837	2.31340264409704e-11
0.387665410347603	0.0226959068524195
1.91074776623088	8.10863846567056e-12
1.26802217547480	1.65877871631753e-12
2.85655785721329	1.77992166134205e-11
0.754736221064009	2.22098620971006e-06
1.71579260754337	5.66209101515664e-12
1.46174570596796	8.22130184780346e-12
2.25427340091614	7.49514149667113e-12
0.681962020682899	1.51955203544913e-05
2.05027841526916	2.13740412186033e-12
1.07146121790156	2.24067667323128e-10
2.39128160825163	5.04200309855622e-12
0.900723407485426	3.91222703516173e-08
1.65222842413870	5.29682815536765e-12
1.40057679363125	1.08926922511445e-11
2.32373224569871	3.93410096789474e-12
0.278088414098560	0.428165357367653
1.84803469690201	7.14987361502467e-12
1.21352145632370	1.06264744010522e-11
2.72349950820563	2.19745301889258e-11
0.857271943331398	4.27618024469718e-08
1.78133749225382	1.37956324152241e-11
1.52597833853218	1.28807804403013e-12
2.11720267738468	1.63778376724599e-11
0.546338045007518	0.000351514777133958
1.98191804170181	6.00454268646396e-13
1.13754307669227	1.41840001545252e-10
2.52047628739772	2.37271544216271e-11
0.975986349177520	1.02929342735634e-08
1.58907280446628	4.30526619067686e-12
1.34081508339420	2.28977213267365e-12
2.30823948499441	2.23409383825719e-11
0.473783118256452	0.00233473902162646
1.90840968433165	1.04300942405153e-11
1.27463891419236	2.33905951176846e-12
2.98233541577212	4.10476842303073e-11
0.735953297144732	4.81899477641617e-06
1.71377483256118	6.57935395669689e-12
1.46687201278981	3.44994996004360e-12
2.16916523259026	1.28625116391567e-11
0.661961530962695	2.62007052604082e-05
2.03184540237894	2.65143796779085e-11
1.07963652641120	2.28264770297939e-10
2.48731639060508	1.60663350566672e-11
0.943767696801527	4.19751233518128e-09
1.65536000915609	3.74714184657532e-12
1.40588492112932	4.81152101000071e-12
2.41350966600317	3.28912797816315e-11
0.200998798925032	2.55577026742380
1.84517809622173	1.08918722212701e-11
1.21427932028985	5.72067770700339e-12
2.68771734683724	2.56451051685911e-11
0.826676091381522	3.44980674810030e-07
1.78575884204972	4.77937850188598e-12
1.53361630822027	5.52759486986436e-12
2.16684855869096	4.00971966726216e-11
0.608926995812993	7.99914031358842e-05
1.98666413905785	2.60935947084792e-11
1.15201177403951	9.73192939052448e-11
2.58040989091680	1.11623273850651e-11
1.02073465690140	4.12073050724623e-09
1.60297918323822	1.96298465621532e-13
1.34922891029450	2.59431964305626e-12
2.28572293034700	7.14889402226412e-12
0.357053059763642	0.0528544819493058
1.93884656722920	6.73634888563555e-13
1.28721459577055	2.21522542315240e-12
2.79922985159751	5.01846189711026e-11
0.818927610866582	2.67606680963144e-07
1.73961774834183	3.62638371502044e-13
1.48087536732505	5.67468004748400e-12
2.25121047012350	1.05080076355330e-11
0.745550767053795	1.66797168664306e-06
2.09890225585615	2.10982630436692e-12
1.10068569589702	4.55805416488974e-10
2.44094522200535	3.19386530454171e-11
0.966750214539680	8.53523103297393e-09
1.68416192604887	5.92782797500047e-12
1.42640519771393	5.82053245695904e-12
2.36923413300554	2.92517835796608e-12
0.307063777602312	0.147719307658701
1.89272056899671	8.03653297336059e-12
1.23483103727383	1.51063144741997e-11
2.74891516723556	2.13862560395572e-11
0.908419560347498	2.41717398481935e-08
1.82313858645395	1.87345798642214e-12
1.56285153022886	3.30107244178764e-12
2.13804754788179	2.26366926836527e-11
0.572404160429380	0.000119611616269256
1.98646618031156	2.08589105909379e-11
1.17950825506599	2.07143288625587e-12
2.54830505469304	4.00726479024514e-12
1.01041238032941	1.12381177054295e-09
1.64024816719402	4.33354843897408e-12
1.38358799699607	8.75401922386004e-13
2.33457831391418	4.14096960063551e-12
0.452562776991715	0.00290649831435909
1.90698298678632	7.63235410699556e-12
1.32393605380242	4.00020395611554e-13
2.95158403167738	2.70880239293189e-11

==> Lag_coeff_value_N900.dat <==
dist                                       coeff
0	                88.1895989769598
1.66991390868255	1.35181798155086e-09
1.90255316843817	6.81849703503158e-11
1.76122921735910	1.85392307677812e-11
2.67678174492134	3.88989893173101e-12
1.63005996359694	2.44503270929749e-09
1.68620510641453	1.68170348299880e-09
1.40558048704218	3.11379830402222e-08
1.43734749888109	3.70471058103283e-08
1.76473943997984	3.99266839359440e-10
0.338565008054510	1.26169864837474
1.96917600277335	1.32121421705498e-11
1.88018706409610	6.53214271528360e-11
1.40756023758785	6.01545796848816e-08
0.831309676085117	0.000745107823896656
2.49074981514233	1.65167536620104e-12
1.13319318520877	3.70994642781529e-06
2.32773371256858	3.67316124824298e-13
0.925419711606044	8.59604015767634e-05
1.50039465184031	1.54892503369861e-08
1.51656792690701	6.23509968154419e-09
1.13813402465991	8.52116835898579e-07
1.94221030905619	1.84470749750367e-11
1.42210128085822	4.17488868387589e-08
1.86381889771535	5.15863052476232e-11
0.653208405574826	0.00339306141066204
0.133520789077278	17.4690401657659
1.15755306604224	1.10085867743004e-06
1.51684463377531	1.20162924382668e-08
1.79978835613962	7.81687097526719e-11
1.96213578618315	5.15542023820210e-12
2.45363853019850	3.09984690014499e-13
0.337903741520974	1.07649260113056
2.18718963284553	1.42749134201308e-12
1.11867069903902	1.27316702705484e-06
1.95640685956956	2.59147750623332e-11
1.21412825850077	1.53987820475913e-06
0.522534072416559	0.0537640600062442
0.331972020260607	0.862417305798077
1.95029529924629	3.20619847065006e-12
0.868964348123078	8.67235742360025e-05
2.38775716702515	2.18770167247934e-13
1.75145831889822	4.62862006490909e-10
0.749568541775133	0.000389554048777667
1.62805662171765	6.77500076680659e-10
1.38348297884578	1.03605903683882e-07
1.13687655283092	4.95128362860989e-06
1.57289476221014	8.49497616048278e-10
1.52664227210054	6.15633941649742e-09
1.96833264347985	1.90274200528973e-11
0.596414373179796	0.0146164288495730
1.37598085922918	5.90028977189516e-08
1.71457076929193	1.03929338598072e-09
1.88753869612434	6.47349471873328e-11
2.86514367903002	5.20392761081757e-12
1.23623487202667	2.30884993971026e-07
1.79020120581131	2.46043717126951e-10
0.546504690160192	0.0145801544302717
0.644960228584763	0.00618507868623669
2.44780406860331	2.24723558355398e-12
1.62067813377606	2.64202654486978e-09
2.38615948950179	8.62136879731958e-13
0.588102325887644	0.0320908179149463
0.257502420063074	3.56971960866981
0.334323018910558	0.824597047623503
2.23569353493007	5.79808661334954e-14
2.40583604240259	2.29592279917136e-13
0.796418948185928	0.000919369138556630
2.70589162977974	1.66361089819866e-13
2.15115778079033	3.45962006135348e-12
2.44982962410849	1.85346015818549e-12
1.28740449446461	8.47827170625713e-08
2.07049430672785	3.01357312426004e-13
0.310460263874517	0.283563830962061
0.819422773896424	0.000298508714248103
1.25510092963071	3.46666162505049e-07
1.65224840614860	5.10715485412700e-10
1.02212582440243	2.31417255852124e-05
1.48156662535262	1.15706818189358e-08
0.835156396163718	0.000558776952301884
1.77897059995766	9.49838482116462e-12
2.37303101894634	3.87612229222914e-12
1.34295832440695	1.23525576543669e-07
1.47322955257654	1.13293231033613e-08
0.445281067501685	0.152386781450791
1.53655834896601	1.09671015739109e-08
1.03769599881735	7.81374271091197e-06
2.61833820835092	9.93527163362345e-13
1.25255137013849	5.97054615335497e-07
0.796724398232922	0.000817673336631904
1.62713297236572	1.37256572490659e-09
1.61350368154714	4.04016923466429e-09
1.64879721344380	1.02887936190704e-09
1.78973289676427	3.57033493384047e-10
1.85388782301442	1.11193538744061e-10
2.20644759255387	6.47744704903180e-13
1.00779347589642	3.73769387252455e-05
0.803311246248232	0.000235253818253335
1.50978068886299	1.57356746998437e-08
1.48605159716341	2.12966228097859e-08
0.341920058609986	0.878884968127844
1.94178557121135	5.83625637546535e-12
0.911766722885989	3.34167270169563e-05
1.87760544552186	9.04206070029991e-12
1.54957507532651	7.99874912599958e-10
2.05811049240853	1.89166619170577e-12
0.889278512279293	0.000126969211037752
2.82138020307165	6.34751463315261e-12
2.67436694859109	3.97329051831662e-12
1.34189916269252	2.56139536458423e-07
3.03648609586884	3.86234974915422e-12
2.65989870975381	2.32846775543949e-12
2.01457262321222	1.28345155048752e-11
2.57819382862682	1.61538000619956e-12
2.41594456424046	2.29805422730201e-12
0.661473746380344	0.00410735718078074
2.13576639866765	1.08897998943652e-12
1.12565192246858	6.58950863696841e-06
1.03474238460913	2.38788693437999e-05
1.81084517595661	1.19025694233871e-10
1.36822247357444	6.10117100921717e-08
1.85979750654072	7.25813991323103e-11
1.47425716540024	2.91613572744273e-08
2.26444415602860	2.66279771278074e-12
1.08142378273223	3.74922875062368e-06
1.23993819146515	9.82966250322152e-07
0.805722927411713	0.000535371891806166
1.94323535761835	9.35688691138051e-12
1.07310536907291	2.06003523668123e-05
0.995645093761737	2.73507695312946e-05
2.25776327107026	2.44847040473811e-12
1.35765204661825	1.17881370073640e-07
0.673526043822619	0.00214530621938951
1.33389755253127	4.87042742582288e-08
2.59613436733141	8.32190623718726e-13
2.51896700545876	3.13265041810573e-12
0.942332170302343	5.21116104922514e-05
1.35996454864738	4.54291265251968e-08
0.481911078919092	0.0752519201636470
1.04499701902966	2.22203675565765e-05
2.18032310908955	3.65069196452635e-13
2.10355915302305	3.11701766822430e-12
2.17486773094765	2.32822236325481e-12
2.05554112955696	1.96644777563803e-12
2.06725550316400	4.08580243611468e-12
2.60161723836772	3.07281920774924e-12
1.40722354076392	6.19780991092277e-08
2.28814361553887	1.45910286474766e-12
2.52984478232411	3.46244251750561e-12
1.57349946326079	6.00809965513600e-09
2.16715372585020	1.96397469026071e-12
0.550826271225090	0.0107321442453722
0.794393459283302	0.00104457362455895
2.33997544627227	1.80583954261301e-12
2.41185892118950	3.42186921664105e-12
2.05933050574103	1.43065925804679e-12
2.63566502712645	2.84331214883352e-12
0.971428384017528	5.14188600852046e-05
1.94076241679370	1.03809571232616e-13
0.846930870628523	0.000335901797941246
0.867325035802159	9.94651443405682e-05
1.18770234409093	8.33313496902272e-07
2.41133506685849	1.42047130412151e-12
1.31042127667950	1.51701894419728e-07
2.29809805549743	1.62697612638322e-13
2.41340930195679	4.25631176781392e-12
1.13037527673074	2.96098152371151e-06
0.696958054639163	0.00374018368698318
1.97486660683340	4.11252596158224e-12
1.67549476509732	1.89759155250766e-11
1.15015046104968	3.91611457313820e-06
1.81392166168229	2.53630898146389e-10
2.26402038109789	1.03600180416753e-13
1.63825713517065	2.61214255505699e-09
2.16723475645087	1.52337981000350e-12
0.816861070998133	0.000376873185131319
1.88488482813145	2.28977455097471e-11
0.644323856241668	0.00279206166512325
1.29002685734899	3.42170956578047e-07
2.74414110655338	1.78634332982227e-12
2.34758404162454	7.00325804073453e-13
1.98977029182126	2.47609843435263e-12
0.393627747405442	0.313799199373154
1.69399569995599	8.04074141773851e-10
0.741782807261324	0.000761976211511613
2.27862469200864	3.26485453900505e-12
2.61899179104581	7.90405440743318e-12
1.41637658313398	2.42721485989875e-08
1.73364513308408	6.80472687826734e-10
0.767734822994777	0.000882815449978651
1.47150861529223	2.16810781763380e-08
1.28751582571947	1.89551953467734e-07
0.974174730440657	2.00409135292946e-05
0.342517341801352	1.03068982341069
1.63654003410004	1.94871879581179e-09
1.12727502620391	2.75730945410811e-06
0.556273440081362	0.0417219332833910
0.705840673226349	0.00108991588751415
1.22782381687992	1.07739792420599e-06
1.89427074211724	3.71691764512173e-14
1.17145549549513	3.51606675261401e-06
1.60484833844426	3.71984318612900e-09
0.922278870289767	4.36608897521770e-05
0.373271965653505	0.711181818367863
0.789181987941368	0.000256162581628743
1.76407904654704	4.18944178769518e-10
0.955532666156189	0.000110488126622979
1.10173273051329	7.85194298100036e-06
0.468074120517682	0.150355831057418
1.03344298534958	1.24565131894432e-05
1.16413300086042	1.98601220527156e-06
0.706716330636463	0.00152701198283334
1.98455729359169	1.48385567955293e-11
1.77181910088587	2.07668263257166e-10
2.23985665471188	1.78118837542405e-12
0.490530500882227	0.0988066371951254
1.68972862813024	1.38358236743632e-09
2.27582295474163	2.08957659758211e-12
1.25900033564080	5.55007282631509e-07
2.35709630681600	2.78579741887539e-12
2.92242636944963	7.62654946452530e-12
1.85848014301434	1.06453825548706e-10
1.63742019779913	2.88176778622489e-09
0.717389286695233	0.00326121632041641
0.923138261169325	5.26343542817616e-05
1.23264123542464	1.32507026186698e-06
1.93625206980308	3.92621491153252e-11
1.10319107864097	3.98542750500061e-06
2.06553300531205	4.99969096220800e-13
1.02376429142517	5.29548864291376e-06
0.768507759461437	0.000646845834098035
1.11642618262174	7.14165523482458e-06
2.15447506066428	1.38955753605028e-12
1.60085916420420	2.10514594977862e-09
1.19342572067193	8.16836506831088e-07
1.61465383670071	3.18232415386142e-09
1.64138955158188	2.71007663436318e-09
1.26583020306906	5.98827018490307e-07
1.60847687289336	1.54199205492478e-09
1.45686536754075	4.80336756148276e-08
2.04598055808479	1.76680794398794e-12
2.58624614541087	3.22547867946178e-12
1.61084008072970	4.18425256942979e-09
1.96431751838817	1.53593325795019e-11
0.902856997506201	8.08455794791289e-05
2.41490414776836	2.23455647742682e-13
0.127376477315911	25.0991905623591
1.72606620904903	6.97615901306890e-10
2.68661191475950	3.33334251049568e-12
0.461564638952512	0.203505869820843
0.861446419986190	9.38000989576258e-05
2.94012931931144	1.76256126480860e-12
0.657057027847584	0.00201805296281942
2.23338067964494	4.00107532085737e-12
2.46578194783576	1.52799193123595e-12
0.983710113033369	1.95180034226984e-05
1.59947698957257	3.93195265718240e-09
2.01189702620239	1.74453271128090e-12
2.58933583767742	9.59482905025131e-13
2.06509326072027	5.53439653972928e-12
2.33044745285238	1.40611863604757e-12
2.74317988132627	1.31455867978095e-12
1.86674732748777	5.33629995320629e-11
1.08919135286065	4.25902247765377e-06
2.47978572734126	1.87478200857093e-12
1.05051394755192	1.94086826405259e-05
2.52806071139864	4.87071706037593e-12
2.83097593591172	5.53689977193705e-13
2.14129622975989	1.38204494095687e-12
2.17259640661917	3.05791122195214e-12
1.18794380519145	3.06790594446277e-06
0.520663906778640	0.0434905820967784
1.48285610630343	9.58860900181826e-09
1.75371137868748	2.90178279405575e-10
2.02591667191218	5.21637517726984e-12
2.27032597058776	1.41468023824860e-12
2.52463843485196	4.96512324801935e-12
0.972533684661339	1.81511123224279e-05
1.00670915154524	2.19276447576931e-05
1.28907818518300	4.34189407502507e-07
2.00678907195060	6.70390028975165e-12
0.606901355018633	0.0150551364711299
2.91930195035196	2.64543530309028e-12
2.42375566106370	1.43287711866995e-13
2.29968582924166	5.22957647437352e-12
1.26257774783757	7.87498176092853e-07
1.16734583006729	2.12605412123454e-06
0.454339547572050	0.0990625446258913
2.12707721678514	2.09735815220551e-12
1.67759936321365	1.21561206913649e-09
0.998035816643714	1.56744243888197e-05
1.83125012269544	1.13384061455756e-10
1.84674278478226	1.87892798221341e-11
0.767819467431594	0.000639141857509419
2.85184523777629	3.34760783807645e-12
2.09718102411500	5.30855326445329e-13
0.864248257133596	0.000132537377995036
2.06258186986584	5.74853455540427e-12
1.47872188650614	2.02862231525442e-08
2.34424945110433	1.23379449926072e-13

==> Lag_coeff_value_matern_N2500.dat <==
dist                                       coeff
1.49011611938477e-08 5.24784313481962
1.84819979341304	1.58751489310505e-13
1.26508749505332	1.24913577590973e-11
2.68116632138104	2.71447950921695e-15
0.839427016725721	5.61398890693753e-08
1.78794187922993	2.43548072462745e-13
1.53174852862152	1.76355732958302e-12
2.14550979433996	2.49119981954958e-14
0.639384992207184	4.72138069041931e-06
1.99788349225946	6.05703016253086e-14
1.20076095698279	4.21684563588339e-11
2.66895681113178	2.83819577403044e-15
1.03770915990955	4.48543324633389e-10
1.61157974777245	9.30115958826942e-13
1.34935668732605	8.42942438307858e-12
2.31251288369062	1.08323406442997e-14
0.445487431454034	2.35588843948056e-06
1.93718902313699	8.83547426510545e-14
1.28952558214113	1.75139066561811e-11
2.87779772772020	1.81245391193156e-15
0.806229974010961	1.36900778859990e-07
1.74823670014406	3.27199991122115e-13
1.49340127705259	2.37328406063772e-12
2.24283920512731	1.48509930403160e-14
0.730299272241493	4.29673482854912e-07
2.08464628275354	3.83064080344382e-14
1.08320201922698	9.52943268921401e-11
2.49163931698903	5.00128310120816e-15
0.928251842254947	2.57054515832776e-09
1.69646161511076	4.84463891113090e-13
1.44593546841555	3.94621298924836e-12
2.41533214579004	6.78365018179495e-15
0.264204922522276	0.0364249493066248
1.88950561815420	1.20613044334021e-13
1.23190088023401	9.50268024029083e-12
2.77552274297532	2.17930928184122e-15
0.900638785274574	2.57171740501128e-08
1.82851271151697	1.84296031868760e-13
1.57773770566165	1.23062356805162e-12
2.15740502134297	2.29245898923205e-14
0.552380035975552	6.66864418811344e-05
2.02730966388726	4.95311793934299e-14
1.21303803107759	8.77493780664596e-12
2.58070892926011	3.66081483779697e-15
1.02486705745114	2.43808277854888e-09
1.64499981869410	7.25021528375121e-13
1.39050270909619	6.91723196360783e-12
2.35264990370709	8.90437723814786e-15
0.527124373638399	1.60818085192997e-05
1.96822948159721	7.17450285805860e-14
1.32675606047576	3.36154053079919e-12
3.08308086907475	1.48479417827991e-15
0.790886773451321	2.40619862802719e-07
1.77386799533958	2.73142776864969e-13
1.51842295706689	2.16901102494602e-12
2.23589250697878	1.52030284197515e-14
0.659704697810466	2.78144819309336e-06
2.10238167943645	3.13601324775828e-14
1.12173660440051	5.28540078177091e-10
2.49709636802925	5.28338865129610e-15
0.983185693589203	6.37456332639485e-09
1.70947559907582	4.31760625853623e-13
1.45049724527163	2.48295572914540e-12
2.42538425429381	6.46855973074666e-15
0.241887507948514	0.0162950031223635
1.90391821674319	1.09764104812571e-13
1.25022987732553	6.63960439581831e-11
2.70595843659199	2.54966413640456e-15
0.844979173438059	7.37173794090781e-08
1.83764501846863	1.72085693462528e-13
1.57767798387249	1.12924241403844e-12
2.17460302153913	2.25764737709874e-14
0.640306257421467	3.26725136917455e-06
2.03350434504009	4.74273783075756e-14
1.17872151854826	1.43367277134804e-10
2.63986234963689	3.04879274810075e-15
1.04528528353741	1.94146368413524e-09
1.63774964147231	7.87817812334201e-13
1.37705034101035	1.07846011251065e-11
2.30859910461768	1.11524915160786e-14
0.443613524624577	7.67593116753201e-05
1.96381231889078	7.40893094686812e-14
1.31010476541377	2.80806834312719e-13
2.83734097847837	1.92592041406873e-15
0.847258284420768	9.99191360645573e-08
1.76330218381875	2.95322433175264e-13
1.50544609428466	2.49277832662639e-12
2.23776343530599	1.50189712009916e-14
0.713284445724817	1.26048357211689e-06
2.09456196097705	3.33297203457184e-14
1.11002123896374	2.85481926124025e-10
2.49181766954008	5.02992736959751e-15
0.976619781548260	3.17659135689680e-09
1.69255501077804	4.94655969941355e-13
1.43958996292004	3.56070383957082e-12
2.36461520402358	8.40090664557267e-15
0.384790359639077	0.000422251669363935
1.88155596313759	1.26894730612251e-13
1.24357547001849	2.75397434885388e-11
2.82034699678846	1.98715365237506e-15
0.909688576898155	1.36419264470696e-10
1.81462265247646	2.01818711062230e-13
1.56523500986491	1.35486217942310e-12
2.13015442637803	2.65262621155311e-14
0.558057019028440	5.93306885427759e-05
2.00385889026220	5.62534234857574e-14
1.17999981518145	8.83238838109533e-11
2.59546393340750	3.50440256171750e-15
0.993099166004522	7.18405502031796e-11
1.62586164408183	8.33951933258703e-13
1.37532305598469	6.21994818777569e-12
2.32269066813997	1.01651792393202e-14
0.480345740463210	0.000379547518690810
1.93594971295216	8.66090660341001e-14
1.31097980835507	1.41325850546838e-11
2.94330154448634	1.63865864252019e-15
0.756466613672910	7.22519380804655e-07
1.74911634520737	3.24832863704800e-13
1.50051379901699	2.28689923203156e-12
2.21715032028348	1.68533813018074e-14
0.674924010098138	3.28745630014075e-06
2.07307910236156	3.53385688514835e-14
1.10301633302050	9.44831601651024e-11
2.52298249076569	4.44474238928510e-15
0.952852266863144	4.46887449253833e-09
1.68761657268844	5.17234161147953e-13
1.43584330348671	4.35009799253488e-12
2.40889602321172	6.93190044004610e-15
0.203069130526746	0.109217838792801
1.88036384433068	1.27853379699109e-13
1.23886043417947	1.04168346123336e-11
2.67586393233306	2.76068825199145e-15
0.840737814072736	1.13070088545672e-07
1.81530966047644	2.01295535714896e-13
1.56344974253058	1.40447387178381e-12
2.16951115950358	2.28118152981521e-14
0.610914602828031	1.99930203053089e-05
2.01304256313065	5.35607626858760e-14
1.16485441171259	2.34275840107913e-10
2.62742642807988	3.10565394154265e-15
1.03646353700080	2.21859541442665e-09
1.62496191824041	8.40126040263871e-13
1.37731945666021	6.47924519664864e-12
2.28235304377086	1.19297187842639e-14
0.441642246865069	2.43426000217784e-05
1.94468503975192	8.43948188143452e-14
1.31548337805149	8.47520880095230e-12
2.89874461081339	1.71670792766973e-15
0.788065303726827	3.41922924739014e-07
1.74948744983481	3.24864281608483e-13
1.49973646994620	2.37742279930389e-12
2.24194836202156	1.52142951013764e-14
0.714801866632997	9.96118670488030e-07
2.08804919077261	3.77064849727659e-14
1.11058342746389	4.92371068509090e-10
2.44609146042510	5.79815209947965e-15
0.969020923860045	3.56501578303931e-09
1.68431294899534	5.37328361892669e-13
1.43404653803518	4.47842431156865e-12
2.37281229215876	8.51923692038928e-15
0.306303119056303	0.00274352208765678
1.87444392582218	1.33338137276064e-13
1.23520969069796	6.18912746138786e-12
2.76940992833832	2.36181315439652e-15
0.898158667194814	2.72550426618338e-11
1.80935784407892	2.12159905368623e-13
1.55675962239533	1.64936467579100e-12
2.13320201770499	2.62736689774482e-14
0.554694621157939	3.55676564099739e-05
2.00432442009625	5.67236323501545e-14
1.15906278430979	5.97106534169590e-10
2.53235850100875	4.41252129922061e-15
1.02316414648529	5.90084878651265e-09
1.61530794570804	7.93227470228774e-13
1.35810934739301	1.05573782605130e-11
2.32078952153556	1.03356322663574e-14
0.478774517716051	0.000223627641593919
1.93563352887625	8.84863368800523e-14
1.29056829552738	8.55015574078471e-11
2.98915601644524	1.56889142160117e-15
0.749910350966363	2.33627679224369e-06
1.73952623938345	3.41252099237388e-13
1.48427213599304	1.00032436509282e-12
2.19927463165105	1.79272249392715e-14
0.683142193580481	8.83541393156655e-06
2.06267702559675	3.93496312500957e-14
1.08747153942663	2.62497182178250e-09
2.50768990794297	4.70170358622958e-15
0.950722289400568	3.64131078508518e-08
1.67003957595588	6.16702783300070e-13
1.41506167202573	8.75413977526211e-12
2.37858143771258	7.81620252749219e-15
0.269348599362683	0.0302062494891382
1.86106961589672	1.46001399697429e-13
1.22170126914688	9.06029256764905e-11
2.66493467926867	3.10999348848233e-15
0.824435944155670	2.07337422413615e-07
1.79391779736905	2.36538895251694e-13
1.53896166870987	1.90456611958437e-12
2.12202908017935	2.86676253761270e-14
0.573503528878295	1.29194457520939e-06
1.98760737773670	6.32049811369422e-14
1.15025852361146	2.28215018976174e-10
2.58809342937593	3.53588139478570e-15
1.03331816664834	3.94111566916643e-10
1.59560531592505	1.03335917998741e-12
1.34533764741423	3.60201123451076e-12
2.25373768512688	1.37538048490882e-14
0.337370198579288	0.00829653667799215
1.91364079749514	1.02618863865427e-13
1.28132514943464	3.24797166725276e-11
2.78349548417411	2.10045115505960e-15
0.791145028227083	3.98010608453838e-07
1.71679892311407	4.13047928548313e-13
1.46696822305608	2.87121114326303e-12
2.18793049427566	1.99046841237505e-14
0.669135953883125	6.77650807716930e-06
2.04438591052135	4.52039530847110e-14
1.05975028985378	9.55830935167557e-10
2.43882878411422	6.14893308226791e-15
0.898292950148718	4.17799253944345e-08
1.64648766868540	7.09625968189344e-13
1.40121154200351	5.38613284314178e-12
2.31204969120282	1.06575482948037e-14
0.344212488371828	0.00584883447315204
1.83159326346141	1.79153403601174e-13
1.20437393791329	5.93875995368109e-11
2.72556993186132	2.47831494674908e-15
0.854677010204686	2.11233862106807e-08
1.76498822789029	2.88541990035275e-13
1.52208230370380	1.92302943608783e-12
2.07792375364602	3.57859569219503e-14
0.500279036921981	8.78009592682392e-05
1.95213050609772	7.81927996091941e-14
1.13397414792216	5.84507721352557e-11
2.54290856098209	4.09131438620337e-15
0.973519008547563	2.91235212925373e-11
1.57955963026393	1.21488247560714e-12
1.33183348964800	1.02497621998366e-11
2.27106795591953	1.30174654406697e-14
0.454738002363994	5.03605981254113e-05
1.88328712781441	1.22943051022686e-13
1.26659641563124	1.67798488822937e-11
2.86515466909994	1.84327706138462e-15
0.738765847455532	1.34792684976324e-07
1.69884090433805	4.74294730439792e-13
1.45490643128152	3.47732477881303e-12
2.16584715360476	2.20688865002466e-14
0.615564639003245	4.59034691686863e-06
2.02096501615149	4.87096420704872e-14
1.07331587903848	4.32430954907204e-13
2.47715459170475	5.05687523311515e-15
0.933462701806161	2.11948013449639e-09
1.63708843812637	7.66637154401905e-13
1.38984554286793	5.92147483090003e-12
2.36034328369671	8.55257563806046e-15
0.0768823146116214	1.37149037557280
1.83040339238926	1.80335802350140e-13
1.19831067139152	4.92062060535837e-11
2.64975879745512	3.00363138237924e-15
0.823864072914480	1.44000849842963e-07
1.76591549030797	2.88384355211097e-13
1.51253513562086	2.24251697431060e-12
2.12271163794166	2.93827855952876e-14
0.602124843355499	2.68103397008967e-05
1.96443888279878	7.28015894221442e-14
1.12650297124078	4.02822097243698e-10
2.58194860104517	3.60769556955631e-15
0.998073105858992	2.22126169523503e-09
1.57503555535003	1.13715263086972e-12
1.32201142376640	9.31598514279152e-12
2.24068731771427	1.47520983467464e-14
0.398773498663860	0.00172538997031299
1.90013556342565	1.13881701699834e-13
1.25667488147693	1.12539198294217e-10
2.85430505542904	1.85619938822767e-15
0.786574893062805	9.99726777074072e-07
1.70259974588619	4.52355339151364e-13
1.44740531200015	1.46333045212413e-12
2.20450195550246	1.83972209537861e-14
0.717625738070894	2.98199647251057e-06
2.04790803260052	4.81855565123054e-14
1.05746663149962	5.05264368466642e-09
2.40660676959472	6.93389920725109e-15
0.922481444349045	6.39367919629351e-08
1.63683268457617	8.00094809417539e-13
1.38103895068998	1.27180069663510e-11
2.32877459430146	9.85802112859319e-15
0.262064476652847	0.0317750823648403
1.83254067350356	1.77806846048769e-13
1.18760427206899	1.84945621384384e-10
2.71353743502947	2.48548746904383e-15
0.861922680941701	2.01303604204227e-07
1.76612186489334	2.90132426505244e-13
1.50666737745983	2.43241402560604e-12
2.09942698838384	3.14214994672810e-14
0.533161882981843	0.000116543645719920
1.96164147357600	7.19328224347908e-14
1.11834704443622	4.12913407028681e-10
2.48801160250251	5.06770446108106e-15
0.967658282386732	1.41625788325032e-08
1.56783163514416	1.34640305531126e-12
1.31225397652312	2.00021328700304e-11
2.28870674021326	1.19928756833217e-14
0.478130630744354	0.000293138272784408
1.89279627933532	1.16290608437412e-13
1.24599260209891	1.57502821174649e-11
3.04297913868679	1.50958448781533e-15
0.711065901890577	9.78565340563797e-07
1.69380186246233	4.93578809960681e-13
1.43965886392555	4.51027914642515e-12
2.16677566171197	2.20638682794366e-14
0.633028518295022	6.95142039721780e-06
2.02042676982132	5.03439790413359e-14
1.04810924131499	2.21478231812976e-10
2.47561297033187	5.36921802429952e-15
0.899314719983915	6.76882058122709e-09
1.62999754520504	8.02481588057548e-13
1.37517504451975	6.34772356107688e-12
2.34907619446459	9.10578991516657e-15
0.228011616725703	0.0370518819724303
1.81735396661201	1.98620170059908e-13
1.17855002331386	4.76417074148947e-11
2.62433283366028	3.13422318273141e-15
0.781136275526630	8.15523847991899e-08
1.75560179983223	3.09637189134416e-13
1.50560356297802	2.19858503105531e-12
2.09265757235148	3.45737162460896e-14
0.543622620199786	1.86466248942933e-05
1.95145904699177	7.94135189476098e-14
1.10797639317534	4.77905566943063e-11
2.57168700069279	4.09645064656469e-15
0.975984064553398	6.39550864487810e-10
1.57243591890258	1.29422290903382e-12
1.31687804934167	1.45022455237133e-11
2.23361880509971	1.51045864150568e-14
0.351038602810240	0.00350277937025885
1.89596510437801	1.15895976165689e-13
1.25367444171959	7.27293334616065e-12
2.77520791029131	2.15840477459185e-15
0.761795607910510	7.79651792694448e-07
1.70160597677942	4.65197748464410e-13
1.45038939745413	3.65547104837972e-12
2.19035282079642	1.99491714841215e-14
0.635200728543824	7.25192204358944e-06
2.03955326095587	4.77505445050894e-14
1.03784449198764	2.51742073029692e-09
2.40912113491992	6.83556317524247e-15
0.887734003642547	7.70269036964199e-08
1.64245897540760	7.47057524881467e-13
1.39273867668797	7.63508576957483e-12
2.33595252672320	9.46014606347375e-15
0.330195748150302	0.00713971128369649
1.83885543830928	1.70563036487122e-13
1.20810896293177	1.07633432723830e-10
2.76077309906751	2.25225183188570e-15
0.868448779923714	1.61535010292251e-07
1.77401487913533	2.74713526282451e-13
1.51872048310194	2.32759118500609e-12
2.10294337107441	3.05368408895059e-14
0.525891069574805	0.000140588298201724
1.97191894918688	6.88836969871051e-14
1.13144807988134	1.10844148010785e-09
2.53352574853011	4.34733914309247e-15
0.997559778776279	1.30911437054710e-08
1.58406747046956	9.88091201462774e-13
1.33014098013636	2.06443636096802e-11
2.30067671038980	1.11961761469778e-14
0.457194590922586	0.000491941060929916
1.90227054834820	1.09676452681578e-13
1.26274569060326	1.30286472688232e-10
2.95804706926067	1.63371436207582e-15
0.720603394554596	2.84071358634587e-06
1.71105459887868	4.18317183211335e-13
1.45828185291840	4.62187188245154e-13
2.18124148831069	1.98357195597479e-14
0.654403896396022	9.04867614467664e-06
2.02752215255333	4.63953438861397e-14
1.05605246289273	3.76986290507836e-09
2.48462294389271	5.14330249693837e-15
0.919190345537472	4.94836859115274e-08
1.64937101224904	7.49771480370307e-13
1.39342763503016	1.38688406774398e-11
2.40965660179740	6.94633998227597e-15
0.153506327339981	0.243151990593514
1.84004548338920	1.68406057013752e-13
1.19491285613690	2.19265102870746e-10
2.63532337407255	3.10983838552908e-15
0.855784509600531	1.01485989770982e-07
1.77699892567244	2.68829275076739e-13
1.52287070836389	2.41790694429396e-12
2.10338117153196	3.12610253512906e-14
0.598093381796820	1.15222662645471e-05
1.97016174791853	7.02646990356744e-14
1.13351248352014	4.98992175704170e-10
2.57976310728933	3.69218435229955e-15
0.997972740908158	5.17674645661174e-09
1.58763503426980	1.07278935083376e-12
1.33181316531338	1.27024905915352e-12
2.24732467221837	1.45810971558893e-14
0.387665410347603	0.000171259217830649
1.91074776623088	1.04805076274573e-13
1.26802217547480	3.90407175019643e-11
2.85655785721329	1.86962602171194e-15
0.754736221064009	3.20536765686383e-07
1.71579260754337	4.15675719984817e-13
1.46174570596796	2.94648009566446e-12
2.25427340091614	1.41175757606334e-14
0.681962020682899	1.37677060761018e-06
2.05027841526916	4.33934422797287e-14
1.07146121790156	3.77827811024954e-10
2.39128160825163	7.49455136498071e-15
0.900723407485426	1.64912048399641e-08
1.65222842413870	6.82169165762493e-13
1.40057679363125	5.40110216582722e-12
2.32373224569871	1.01113927510777e-14
0.278088414098560	0.0219706957590330
1.84803469690201	1.60553819335814e-13
1.21352145632370	7.22323919151052e-11
2.72349950820563	2.45571055223262e-15
0.857271943331398	3.65735913415863e-08
1.78133749225382	2.57859145240252e-13
1.52597833853218	1.88585232807238e-12
2.11720267738468	2.92729652681580e-14
0.546338045007518	7.64460489056698e-05
1.98191804170181	6.58302945285603e-14
1.13754307669227	4.56329402379370e-10
2.52047628739772	4.51446592214568e-15
0.975986349177520	7.62375150255771e-09
1.58907280446628	1.10829357920038e-12
1.34081508339420	6.69240351680813e-12
2.30823948499441	1.08308967586222e-14
0.473783118256452	0.000404001891044474
1.90840968433165	1.05615372001655e-13
1.27463891419236	2.29122216965149e-11
2.98233541577212	1.58759476840310e-15
0.735953297144732	3.60159097146461e-06
1.71377483256118	4.21099504245690e-13
1.46687201278981	2.78180812398220e-12
2.16916523259026	2.17910356536151e-14
0.661961530962695	1.54045249253902e-05
2.03184540237894	4.71008016835287e-14
1.07963652641120	8.42960931308711e-10
2.48731639060508	5.07784657863295e-15
0.943767696801527	2.46381384188118e-08
1.65536000915609	6.79557631560806e-13
1.40588492112932	7.96962185937097e-12
2.41350966600317	6.78946658729076e-15
0.200998798925032	0.106766994074178
1.84517809622173	1.59357767621070e-13
1.21427932028985	1.47946535305897e-10
2.68771734683724	2.67897267494813e-15
0.826676091381522	2.44587239939232e-07
1.78575884204972	2.47930058118432e-13
1.53361630822027	2.11573621477991e-12
2.16684855869096	2.25749379232524e-14
0.608926995812993	3.07629913304583e-05
1.98666413905785	5.91630214355361e-14
1.15201177403951	8.94062633002212e-10
2.58040989091680	3.60663142401364e-15
1.02073465690140	1.19739767566739e-08
1.60297918323822	8.85951720194929e-13
1.34922891029450	1.31392227015391e-11
2.28572293034700	1.20723814073373e-14
0.357053059763642	0.00276485087984278
1.93884656722920	8.85032683265430e-14
1.28721459577055	8.80627559519609e-11
2.79922985159751	2.06736197489257e-15
0.818927610866582	2.65111365839692e-07
1.73961774834183	3.40476055667293e-13
1.48087536732505	1.41388813636072e-12
2.25121047012350	1.43452357110002e-14
0.745550767053795	1.38319797877236e-06
2.09890225585615	3.38888179249228e-14
1.10068569589702	1.17502899929309e-09
2.44094522200535	6.01573339382058e-15
0.966750214539680	1.05249418662260e-08
1.68416192604887	5.45107369393828e-13
1.42640519771393	6.72579237341148e-12
2.36923413300554	8.34315560805611e-15
0.307063777602312	0.00164209267480973
1.89272056899671	1.20615889386680e-13
1.23483103727383	1.69916190308672e-11
2.74891516723556	2.28618920675607e-15
0.908419560347498	8.43426023823245e-09
1.82313858645395	1.91508118467871e-13
1.56285153022886	1.48378414750353e-12
2.13804754788179	2.64752447960345e-14
0.572404160429380	4.89621227248989e-06
1.98646618031156	6.77638351687225e-14
1.17950825506599	9.74057816956040e-11
2.54830505469304	3.97658467056457e-15
1.01041238032941	2.09067923287739e-09
1.64024816719402	7.37322695716940e-13
1.38358799699607	5.25025004925248e-12
2.33457831391418	1.04448606063086e-14
0.452562776991715	0.000114681054473383
1.90698298678632	1.05078233181525e-13
1.32393605380242	1.36281498221833e-11
2.95158403167738	1.63398226387475e-15

==> Lag_coeff_value_matern_N900.dat <==
dist                                       coeff
0	2.36112266547965
1.61911874575570	1.03442750989706e-10
1.33767582264390	6.08668349234855e-08
1.90255316843817	6.81772004421462e-11
2.33249860370636	1.55224971349201e-12
2.14041634746109	3.54253245403094e-12
2.67678174492134	5.27087265119431e-13
0.399549270303144	0.00590160391346774
1.33901560923497	4.56544487619115e-09
1.68620510641453	8.57285240191809e-10
1.75432968366565	1.35812877813360e-11
1.56248372522107	4.19968891588443e-10
1.43734749888109	1.66180808475185e-08
2.18462680147056	3.38804388812890e-12
0.866120472809481	1.56328833157209e-06
0.338565008054510	0.0374669562435423
1.44452520690772	1.17837997607608e-08
1.81394059054851	1.03188210653731e-10
1.88018706409610	8.19157626950989e-11
0.565440259114667	0.00119809446050220
1.57222502360148	4.81466281779006e-10
0.831309676085117	3.65338234820992e-05
1.81668236013747	8.56254563302728e-12
2.44601692914190	1.00726850794772e-12
1.13319318520877	6.10868528894016e-07
1.42375099672196	2.25656557300388e-09
2.03878020635901	1.74968561505650e-12
0.925419711606044	6.31247840592612e-06
2.77996014465305	4.27680758260334e-13
2.55987356253736	7.03790752066775e-13
1.51656792690701	4.57326710758255e-09
0.377234087726066	0.0130294198587784
0.655709114363041	0.000457163852476988
1.94221030905619	1.02528432557644e-11
1.24125390523715	1.95767398973262e-07
2.07747193771633	3.33874794600645e-12
1.86381889771535	9.20461083495727e-12
0.226308226123590	0.151858180753512
1.28282121120760	5.87904121282952e-08
0.133520789077278	0.406153853281418
2.74163471650033	4.51502392468829e-13
1.91288951443089	2.57084530823437e-11
1.51684463377531	1.58142046610091e-09
3.02128414433692	3.20637243132743e-13
0.118779555742543	0.746745380756469
1.96213578618315	1.14104095058790e-11
0.690880869702759	0.000166724540444574
0.937123149973198	8.12068759533506e-06
0.337903741520974	0.0333047864978203
1.58196529144718	1.93763128089285e-09
0.916641579113874	1.20299199867831e-05
1.11867069903902	1.60421182383255e-07
1.43465988869270	1.35906596375779e-08
1.25175730876776	1.00609437038647e-07
1.21412825850077	4.21527452824340e-08
2.86701947428273	3.76362530669010e-13
1.69702137127267	6.18152377651811e-10
0.331972020260607	0.0289018035779110
1.17583175032388	4.40294037376025e-08
2.23713491430126	2.31481652554738e-12
0.868964348123078	1.65519411134843e-05
0.556264695794637	0.00156320992380861
2.23583462981468	2.21182522298514e-12
1.75145831889822	1.47957538318397e-10
1.56171525887152	2.28344699378135e-09
1.05233561273004	1.70692240987724e-06
1.62805662171765	1.08971402947780e-10
2.70538825667012	4.96606183304893e-13
1.95123320254612	2.17931279007663e-11
1.13687655283092	7.69688380438520e-07
0.570524618963197	0.00105872577360194
2.19515555716614	2.72133460125459e-12
1.52664227210054	4.25461791223710e-09
2.41349401157470	1.15177806834613e-12
1.09752162229972	8.22334760655789e-07
0.596414373179796	0.000487949292413210
2.47434670630760	9.24699818343236e-13
1.41934221967631	1.48106750369072e-09
1.71457076929193	4.91209319354600e-10
1.36866715328474	2.67959677257872e-08
2.10966100637110	7.53970379646907e-12
2.86514367903002	3.68778663691439e-13
1.26020989419717	1.52966606936082e-08
1.58738816259269	8.48869180893973e-10
1.79020120581131	2.49983477106805e-11
1.21392255394651	5.52729020303039e-08
2.16893990543665	2.80126628790051e-12
0.644960228584763	2.01502142168139e-05
1.34866658904009	5.41613608869437e-08
1.21534887448043	2.38570375279734e-07
1.62067813377606	5.10383362436205e-10
1.34458760158381	3.21674043233265e-08
1.16923803320942	3.51251764668027e-07
0.588102325887644	0.00123058127263282
1.13638756852937	6.76006868185393e-07
2.74369141457736	4.60775707379041e-13
0.334323018910558	0.0261514283375164
2.29231288505946	1.59250548936744e-12
0.341099249453041	0.0374981276469298
2.40583604240259	1.16336138885540e-12
1.22622460845070	2.83170780420716e-07
2.07694258719190	4.80245613722582e-12
2.70589162977974	4.95186186770194e-13
1.12425836055633	1.15914396982084e-07
1.80096467462043	1.63286662124258e-10
2.44982962410849	9.43268245526605e-13
0.453671998719945	0.00627064704278695
1.41932502835670	1.81705882114832e-08
2.07049430672785	4.54575085110686e-12
1.71679080004731	9.76567018564501e-11
1.32214041632834	5.89879502689901e-08
0.819422773896424	1.99963617181260e-05
2.05207904452334	2.68743713302734e-12
1.66380338873514	1.09815295858063e-09
1.65224840614860	4.39404682976207e-12
0.887704770543618	1.81559649537642e-05
1.72967963311779	7.57546453627399e-11
1.48156662535262	3.05274359465021e-09
0.670592772375719	0.000332517205959855
0.871718123146850	1.79329252776507e-05
1.77897059995766	1.84367567482451e-12
2.13538800954321	3.40326268154044e-12
1.08250686039534	4.58489226012165e-07
1.34295832440695	3.78599960450225e-08
1.77639187499917	2.25394579940979e-10
0.792579287535845	6.07098084476926e-05
0.445281067501685	0.00683805398071984
0.560518156092094	0.00156628983148865
1.68298214888183	1.23822102711940e-10
1.03769599881735	6.59380992284034e-07
2.46273861006587	9.63310637820633e-13
1.21921464012948	2.25517413884330e-08
1.25255137013849	1.04995396611799e-07
1.35769038517711	3.52409612887655e-08
2.54761647739790	7.37337537452287e-13
1.62713297236572	5.18530024437103e-11
1.85815772596828	1.16659428177649e-11
1.25038237936071	2.52336054571563e-08
1.64879721344380	9.60069741060082e-10
2.21895674134586	1.44205330340990e-12
2.00229827823423	8.62430408334718e-12
1.85388782301442	2.81350902403077e-11
1.50833202061506	1.74404221064430e-09
0.753888994192326	7.73723716213004e-05
1.00779347589642	4.83616065607629e-06
1.99273291508157	8.88626168476895e-12
1.53717719675484	1.40659886809998e-10
1.50978068886299	2.80327754244411e-09
0.760252563931350	9.35929124130255e-05
0.883635142830241	3.04417356207194e-07
0.341920058609986	0.0261505014002192
1.01562697681009	3.54694346451640e-06
2.30224545765364	1.58259862221673e-12
0.911766722885989	4.16800218170176e-06
1.95191709428097	9.54339066276162e-12
1.97694093633514	1.24939174337028e-11
1.54957507532651	1.08791327657664e-09
1.67554270204947	1.06972104567925e-09
2.33400745374133	1.61503497955322e-12
0.889278512279293	1.70138367465379e-06
1.92620465200419	1.23093079479765e-11
1.02105372490206	3.48889513370562e-06
2.67436694859109	5.20639818036719e-13
1.84433693134928	1.30134010811111e-10
0.655085797601384	0.000263912914235218
3.03648609586884	3.17012501411841e-13
0.430005621091851	0.00500614367916978
2.54182425484206	7.56499557660560e-13
2.01457262321222	6.46376622989408e-12
1.14339924441354	4.66405348076176e-08
1.54003746340753	5.26415824687730e-10
2.41594456424046	1.14000066479238e-12
1.10404346463804	8.39290000230103e-07
1.21735339647224	1.88253607927359e-07
2.13576639866765	3.46621568023987e-12
1.73785711245407	2.73228339275318e-10
0.919848382800742	1.12128972850600e-05
1.03474238460913	2.33161849351899e-06
0.822941101870136	3.27836349772579e-05
2.07966669985220	2.35418970072707e-12
1.36822247357444	1.47707975935700e-08
0.134288671468156	0.412473485162299
1.42006149236554	5.36712384874367e-09
1.47425716540024	8.56768735449542e-09
2.28344200799925	1.68977861352461e-12
2.55470753733827	7.45374079894587e-13
1.08142378273223	1.16350877905200e-06
1.73206130171832	7.64367183819320e-11
2.36637887764455	1.33841933413307e-12
0.805722927411713	3.58586969844541e-05
1.41830745656061	1.71910261568639e-08
2.29784455137588	1.67962602728268e-12
1.07310536907291	9.66679625387045e-07
2.49063279929099	8.73653916109714e-13
2.35747681759453	1.39697267115696e-12
2.25776327107026	2.04469874831375e-12
2.52467933917412	7.77269700921401e-13
0.550541935401071	0.00180596118672619
0.673526043822619	0.000203213918113802
1.91584334107086	5.13247616846194e-11
0.673227686460576	0.000329092611349737
2.59613436733141	6.11869861366296e-13
0.987562484553894	8.31426438360244e-07
2.82448503861744	3.74250192336374e-13
0.942332170302343	3.68887012410784e-06
1.76104760368950	2.73701487945078e-10
2.03023917201749	5.56363233050108e-12
0.481911078919092	0.00213043805126630
0.732759736571767	7.21628746586380e-05
1.50504023272746	2.22573823729907e-09
2.18032310908955	1.52291130987390e-12
1.71592851850758	2.77479182842589e-10
1.14446858036608	4.63761578623316e-07
2.17486773094765	3.47661641344447e-12
2.50827941948032	8.11464423947334e-13
1.38242292188386	1.69291031727612e-08
2.06725550316400	4.61940487994560e-12
1.25327705645502	5.28660157206591e-08
1.39842995253404	1.77071955026875e-08
1.40722354076392	9.88674237647012e-09
2.58521083681820	6.60897580855098e-13
0.709424826319751	0.000215854371073480
2.52984478232411	7.82887398917813e-13
0.471542394640829	0.00345448147082057
2.00476946351393	6.82020340544362e-12
2.16715372585020	3.87770578299231e-12
1.99566829987771	7.28626090138507e-12
0.725790014635571	7.52409582680488e-05
0.794393459283302	7.03676081024070e-05
1.91018338115764	1.22314560169636e-11
1.78521050688805	1.34045697085799e-10
2.41185892118950	1.16874167579971e-12
1.48205489272737	1.31096186316266e-09
2.19460898472962	2.72651018338757e-12
2.63566502712645	5.83339573697301e-13
0.466326132700981	0.00683057055218874
0.914264636673849	4.31086816806155e-06
1.94076241679370	1.16427151115129e-11
1.45450448746428	5.37979133791246e-10
1.54296434666004	1.12527648448146e-09
0.867325035802159	1.79072832147054e-05
0.541892094296743	0.00141518368366773
0.251036710308821	0.108903900497046
2.41133506685849	1.16888709314414e-12
1.69982627381875	5.03906033354323e-10
1.10163232698072	1.27520430348641e-07
2.29809805549743	1.62053558607751e-12
1.48738472027915	6.23828309546991e-09
2.04085187897493	1.45543626329627e-12
1.13037527673074	6.17077859553107e-08
2.39439459465773	1.25101728061617e-12
2.40956058190337	1.19645646625132e-12
1.97486660683340	8.43419942188485e-12
1.05276543369957	7.78275164143117e-07
2.15809707214065	3.24554967976718e-12
1.15015046104968	4.68512418991659e-07
0.987265651219007	4.74602339190564e-06
0.863453608624200	3.31424927075827e-06
2.26402038109789	1.55863551678621e-12
0.770206648685827	7.61700852647885e-06
0.901156436693587	1.83085331916564e-05
2.16723475645087	4.32035806636925e-12
2.75427121283266	4.54363601816457e-13
0.673179710932371	0.000408921494816131
1.88488482813145	9.06631622972996e-12
0.786711261314906	6.79688260159335e-05
1.43195302824060	1.52909911170275e-10
1.29002685734899	3.23585510313815e-08
1.04574687893067	1.02197618697934e-06
1.25215818412700	1.37058128646603e-07
2.34758404162454	1.65872659660076e-12
1.59156240127310	1.70091094948414e-09
0.797330271996096	3.54667121741123e-05
0.393627747405442	0.00458208341487811
1.29696627325987	1.78498824131993e-08
2.24617665156537	1.44664566009247e-12
0.741782807261324	8.59755545160252e-06
2.11862556705291	3.83039404481929e-12
0.507190909773736	0.00106869926170382
2.61899179104581	6.06442214297906e-13
0.766062982358527	0.000103644347984699
1.41965860852601	1.50592856898319e-09
1.73364513308408	2.16796877931056e-10
2.27352265770822	1.80364760376196e-12
1.07586871424416	3.07738589185720e-07
1.47150861529223	6.42195690273980e-09
1.85123984226385	5.27607100738821e-11
1.09655891128725	1.46594444524843e-07
0.974174730440657	5.02428023246026e-06
1.85953838823573	5.61905314198484e-12
2.10391233245616	3.45445899540899e-12
1.63654003410004	1.34760221227538e-10
1.42045569481764	3.56291759802104e-09
0.777947995232097	5.90722111351315e-05
0.556273440081362	0.00204396326230183
1.35369776884415	2.08481439987174e-08
1.23015839356985	1.31748193608853e-07
1.22782381687992	2.16994079100508e-07
2.01141045757338	5.95017459004001e-12
1.90956364490274	6.11020712373299e-11
1.17145549549513	2.98811514880609e-07
2.24272102812595	1.85703964440624e-12
1.93562569470513	3.99404270816313e-11
0.922278870289767	4.59636651279510e-06
2.11973659205562	5.56663236335141e-12
1.15154543492230	2.52138855713304e-07
0.789181987941368	2.72797680341165e-05
0.916890913592510	1.20330715021786e-05
2.54439358726058	7.36277322653786e-13
0.955532666156189	5.77912244615528e-06
2.33206554154110	1.45118942772456e-12
0.495108970284278	0.00234829260917248
0.468074120517682	0.00493348529034409
1.89199350689275	7.11565688437116e-11
1.83018416904489	1.46062193173438e-11
1.16413300086042	1.95773163379602e-07
1.44767498976624	2.26228628948941e-09
0.822501558319983	5.07935650692522e-06
1.98455729359169	1.18432370687271e-11
1.37761745727983	9.67523408608210e-09
1.70127558839626	2.97389844282154e-10
2.23985665471188	2.18974282275031e-12
2.24600322621330	2.28733852449273e-12
1.75443645312801	1.06276373047272e-10
1.68972862813024	7.79347239853107e-10
2.15036652561681	3.34608138346127e-12
2.02005280628486	7.87433818032503e-13
1.25900033564080	9.37355890127486e-08
1.91160693571196	3.42925787974609e-11
2.65223911155775	5.58440982020155e-13
2.92242636944963	3.48420912006219e-13
2.06976421068193	3.12018572179545e-12
0.801289085404963	1.55635642501816e-05
1.63742019779913	5.80854305748215e-10
0.271459216243319	0.0524318884471765
0.700902571996173	0.000103994147055003
0.923138261169325	5.63043385413177e-06
0.973694659469090	4.73636021077712e-06
0.958036852360630	6.00272474138697e-06
1.93625206980308	3.26000211077347e-11
2.07604286585443	3.74148179038624e-12
1.26365278450714	1.12673923548053e-07
2.06553300531205	4.58949563991161e-12
1.31844551120898	2.21557496318808e-08
0.585262402591831	0.00110843696500339
0.768507759461437	7.65480064764441e-05
1.00401117099990	4.66365150329535e-06
2.18913184890937	3.12777978177799e-12
2.15447506066428	2.79145904303594e-12
0.591158965901510	0.000858188622737383
1.95519571117838	2.47597030173769e-11
1.19342572067193	3.05648946858570e-07
0.671153774687910	0.000283521774226541
0.711979033510485	0.000152199521095595
1.64138955158188	3.58930344979895e-10
1.48424593112670	4.29751451376289e-09
1.82169955988335	2.40457274430048e-11
1.60847687289336	2.93729142611188e-10
1.83182964693883	5.13091371661659e-11
2.18994506888808	3.08959916138810e-12
2.04598055808479	5.57390119425324e-12
1.79896013955062	1.93547222016616e-11
0.886229482172187	1.66136614501340e-05
1.61084008072970	1.01967291544272e-09
2.97473313588739	3.37001266147138e-13
2.86853761738129	3.73169314336000e-13
0.902856997506201	2.32258095634030e-06
0.651644769715356	0.000352810141158094
2.54223819489231	7.35091725993479e-13
0.127376477315911	0.602376502605678
2.11863926491235	4.60522893311575e-12
2.40273129238794	1.20896989537882e-12
2.68661191475950	5.12729075710593e-13
0.580199750330994	0.00105375844903690
2.45713418125823	9.79197920209888e-13
0.861446419986190	1.86299955455265e-05
1.56498568862106	2.68805198960999e-10
1.28876459902943	3.99668065949809e-08
0.657057027847584	0.000222523875021073
2.27678634375246	1.85317856546041e-12
0.370592831177326	0.0175158431036633
2.46578194783576	9.45414249603328e-13
2.09728822705372	4.51699247215025e-12
0.591949582303899	0.000319095351980924
1.59947698957257	1.03284878988031e-09
2.36065787696975	1.35225717894309e-12
1.10929673263908	1.06314244454129e-06
2.58933583767742	6.56941999655497e-13
2.49205850715804	8.68127282802955e-13
0.271971082739828	0.0391295572347111
2.33044745285238	1.50059934001732e-12
2.47951137180603	8.92798838080663e-13
1.35751983786728	3.93045838605750e-08
1.86674732748777	8.05669788528819e-11
0.957674372422336	3.36702243874479e-06
2.64394377599850	5.69358534084645e-13
2.47978572734126	8.65332062102398e-13
1.78767157782381	1.94233856591394e-11
2.30148038033686	2.04050099388394e-12
2.52806071139864	7.75468163475911e-13
2.10576257669929	4.39120140298986e-12
1.04043869585432	2.07110361470813e-06
2.14129622975989	3.31620405433205e-12
1.19108984188541	2.94676536231871e-07
0.454848339667040	0.00649730008783670
1.18794380519145	1.35209360820131e-07
2.07046392018776	1.89570207607810e-12
2.85620954363216	3.78652130753044e-13
1.48285610630343	1.12952642547663e-10
2.59212366904145	6.59150362023389e-13
1.43467661571357	3.48242460055070e-09
2.02591667191218	2.58575083723709e-12
0.854080452695352	9.67448509788934e-06
1.41803643399031	2.44002010933380e-09
2.52463843485196	7.86369096242105e-13
1.96624342109288	1.64784763321600e-11
1.64811439690972	2.75242587742802e-10
1.00670915154524	3.46460305181823e-06
2.11140445298237	3.27519748149316e-12
1.29906795160718	7.65689398130110e-08
2.00678907195060	2.12076577470064e-12
0.621628609314182	2.45678447903674e-05
1.59202196976487	1.23599148844742e-10
2.91930195035196	3.54385532427036e-13
0.973199726018923	1.67260132809388e-06
2.36449071327732	1.35041909128324e-12
2.29968582924166	1.77121575927603e-12
1.39885707507158	8.76658792080016e-09
1.21005635871197	2.80628768816407e-07
1.16734583006729	1.50564770358336e-07
1.30251046687848	7.19461425975270e-08
0.188201849382917	0.112499534022329
2.12707721678514	6.24637569666350e-12
0.643542195178960	7.84862077222132e-05
1.46203652959707	1.18621065431763e-08
0.998035816643714	2.89562872696840e-06
0.218563908185791	0.213387428164913
1.64681988221634	1.46679662283970e-11
1.84674278478226	7.05438829405676e-12
1.87605522191614	1.63876250788994e-11
1.60027830314168	9.64386898786205e-10
2.85184523777629	3.80576830004110e-13
2.30233432267533	1.63009302901911e-12
1.72838122535684	3.45869154877949e-10
0.864248257133596	2.31698285918278e-05
1.97299018820798	1.26853586943798e-11
0.659928700314462	0.000293737461169464
1.47872188650614	1.75413991864440e-09
1.11621898151662	1.02068517034651e-06
2.69244394804114	5.11183192419286e-13

==> Lag_func_value.dat <==
dist                                       N1                                              N2
0	                0.999999999999998	                0.531858067517505
0.108330781158269	0.212745313738392	                0.0133647318094636
0.216661562316537	0.0460962581610805                 0.00120057592990262
0.324992343474806	0.00826704887324312	0.000101678372190082
0.433323124633075	0.00141618962973809	4.35606187429305e-06
0.541653905791344	0.000286217462831424	2.88561090752503e-07
0.649984686949612	5.00121274723999e-05	2.12824505089870e-08
0.758315468107881	7.62100688238499e-06	1.38306542674746e-09
0.866646249266150	1.76504930478872e-06	8.83215061823301e-11
0.974977030424419	4.01233181616032e-07	9.64233000830760e-12
1.08330781158269	7.59202442688147e-08	5.91486200432001e-13
1.19163859274096	1.59660288216170e-08	3.21395843695237e-13
1.29996937389922	2.92883980836851e-09	3.03855190656030e-13
1.40830015505749	6.52256093772609e-10	1.59075301488145e-13
1.51663093621576	1.17001994958679e-10	7.21327633582992e-14
1.62496171737403	2.42211150797045e-11	1.24393073288763e-13
1.73329249853230	5.61237882156479e-12	3.04115624488190e-13
1.84162327969057	1.22629550419940e-12	4.23375713691975e-13
1.94995406084884	2.44245543256016e-13	6.52088707467011e-13
2.05828484200711	1.27444942500371e-13	7.18807148982067e-13
2.16661562316537	1.80444972537304e-13	1.17070182927448e-12
2.27494640432364	1.98266037593941e-13	9.32738495408635e-13
2.38327718548191	2.17855749088025e-13	1.12377908729675e-12
2.49160796664018	1.68463232717555e-13	1.43999302567211e-12
2.59993874779845	2.36892983620196e-13	1.84913737967529e-12
2.70826952895672	2.24257092259327e-13	1.85456666604961e-12
2.81660031011499	2.63720103370470e-13	1.92251326383357e-12
2.92493109127326	2.80307461382554e-13	2.03319283474277e-12
3.03326187243152	2.73176976841536e-13	1.89851334167355e-12
3.14159265358979	2.94031517860468e-13	8.77531337525883e-13

==> Lag_func_value_matern.dat <==
dist                                       N1                                              N2
0	1	0.560209584706322
0.108330781158269	0.197297127283698	0.0190415533629956
0.216661562316537	0.0413765743263486	0.00283734780778938
0.324992343474806	0.00822255290491358	0.000286604000513475
0.433323124633075	0.00165453260551131	2.65006801212492e-05
0.541653905791344	0.000390521271143930	4.57466374284875e-06
0.649984686949612	7.75253920467892e-05	4.47910813528416e-07
0.758315468107881	1.68045960651855e-05	7.11537708714602e-08
0.866646249266150	4.02872287077790e-06	1.07392325959360e-08
0.974977030424419	9.03835818680837e-07	6.79889184848598e-10
1.08330781158269	2.18710225455236e-07	1.76997131939385e-10
1.19163859274096	4.94183302342635e-08	1.43195127864828e-11
1.29996937389922	1.09679553839603e-08	2.26915848659695e-12
1.40830015505749	2.43262505709468e-09	2.93208897652056e-13
1.51663093621576	5.81052202875661e-10	3.59413191379790e-14
1.62496171737403	1.41771169297131e-10	1.49543142253770e-14
1.73329249853230	3.03819686961297e-11	6.23139643772615e-15
1.84162327969057	7.54861765771931e-12	3.01221849300830e-15
1.94995406084884	1.91396382235508e-12	1.82921268182182e-15
2.05828484200711	4.56384090666662e-13	7.83812389148949e-16
2.16661562316537	1.39146557034744e-13	5.72087336346080e-16
2.27494640432364	2.38765068407658e-14	3.22705410212038e-16
2.38327718548191	1.28993719169835e-14	1.72184034515555e-16
2.49160796664018	3.72398844114782e-15	1.23281503389997e-16
2.59993874779845	2.91831336793818e-15	8.82819839588001e-17
2.70826952895672	1.66756068371967e-15	6.25548872295538e-17
2.81660031011499	1.56363159362057e-15	3.86636015239198e-17
2.92493109127326	1.41723913521917e-15	3.29966922006673e-17
3.03326187243152	9.53368484490448e-16	2.70403033672515e-17
3.14159265358979	8.50391404253839e-16	7.20757356940445e-18

==> nlw_err.dat <==
Nx1             l2_err1               Nx2                      l2_err2
0.02000        2.1478e-06        0.02                    1.5627e-03
0.01429        3.4089e-07        0.01429               9.3248e-06
0.01111        8.8753e-08        0.01111               1.4737e-06
0.00909        3.1804e-08        0.0092592            4.7075e-07
0.007692      1.3215e-08        0.007692              2.1595e-07
0.00666666     6.7568e-09     0.00666666          1.0244e-07

==> nlw_glb_ener.dat <==
t1 err1 t2 err2 t3 err3 t4 err4
0	0	0	0	0	0	0	0
0.100000000000000	8.47625258870721e-09	0.100000000000000	8.04761945971677e-09	0.100000000000000	1.66764380082896e-11	0.100000000000000	1.25783827797932e-11
0.200000000000000	4.62793963151853e-08	0.200000000000000	4.39401794949390e-08	0.200000000000000	2.83524315136674e-11	0.200000000000000	2.51656473437833e-11
0.300000000000000	1.16327569799068e-07	0.300000000000000	1.10445956380545e-07	0.300000000000000	3.58024720981121e-11	0.300000000000000	3.63851171414353e-11
0.400000000000000	2.23066827231833e-07	0.400000000000000	2.11788147908010e-07	0.400000000000000	3.30064864328961e-11	0.400000000000000	4.69384531243122e-11
0.500000000000000	3.71716661007326e-07	0.500000000000000	3.52913472667638e-07	0.500000000000000	1.36850530907395e-11	0.500000000000000	5.74758018956345e-11
0.600000000000000	5.66920716593700e-07	0.600000000000000	5.38236809788373e-07	0.600000000000000	1.28181909531122e-11	0.600000000000000	6.47375486551027e-11
0.700000000000000	8.10776043635997e-07	0.700000000000000	7.69736079320182e-07	0.700000000000000	5.02140551361663e-11	0.700000000000000	6.79314382523444e-11
0.800000000000000	1.10020440224901e-06	0.800000000000000	1.04452539062549e-06	0.800000000000000	9.90638682196732e-11	0.800000000000000	6.27693452770473e-11
0.900000000000000	1.42440040207248e-06	0.900000000000000	1.35230732034586e-06	0.900000000000000	1.70778946539940e-10	0.900000000000000	5.95257176883024e-11
1	1.76317470845788e-06	1	1.67392003014299e-06	1	2.42652120618914e-10	1	4.26680912823940e-11
1.10000000000000	2.08812781465895e-06	1.10000000000000	1.98242822690986e-06	1.10000000000000	3.18285842126898e-10	1.10000000000000	1.01465502666542e-11
1.20000000000000	2.36779317930314e-06	1.20000000000000	2.24795330261429e-06	1.20000000000000	4.09521305755334e-10	1.20000000000000	1.74971148680925e-11
1.30000000000000	2.57672741099668e-06	1.30000000000000	2.44633818091700e-06	1.30000000000000	5.12194731072668e-10	1.30000000000000	4.98729946230014e-11
1.40000000000000	2.70525768364394e-06	1.40000000000000	2.56839731704872e-06	1.40000000000000	5.89249538052172e-10	1.40000000000000	7.48112682913416e-11
1.50000000000000	2.76439406299289e-06	1.50000000000000	2.62458344302274e-06	1.50000000000000	6.61328769524516e-10	1.50000000000000	1.10475184555980e-10
1.60000000000000	2.78077686566292e-06	1.60000000000000	2.64017407580752e-06	1.60000000000000	7.24661219919653e-10	1.60000000000000	1.41548994747609e-10
1.70000000000000	2.78218126048557e-06	1.70000000000000	2.64152244966454e-06	1.70000000000000	7.65158603144300e-10	1.70000000000000	1.70015113098998e-10
1.80000000000000	2.78127648023485e-06	1.80000000000000	2.64065302069128e-06	1.80000000000000	7.83428433237532e-10	1.80000000000000	1.94459559565985e-10
1.90000000000000	2.76814400557157e-06	1.90000000000000	2.62815403395678e-06	1.90000000000000	7.74836195205353e-10	1.90000000000000	2.13837836327002e-10
2	2.71659910744404e-06	2	2.57917181656353e-06	2	7.58300089387376e-10	2	2.25837126777151e-10
2.10000000000000	2.59964581417194e-06	2.10000000000000	2.46810749437998e-06	2.10000000000000	7.22419457588330e-10	2.10000000000000	2.36187958080336e-10
2.20000000000000	2.40408056662034e-06	2.20000000000000	2.28241287025810e-06	2.20000000000000	6.65917099240687e-10	2.20000000000000	2.39698039194991e-10
2.30000000000000	2.13632476331327e-06	2.30000000000000	2.02819351002859e-06	2.30000000000000	5.91468207744583e-10	2.30000000000000	2.42227571334297e-10
2.40000000000000	1.81893218531570e-06	2.40000000000000	1.72684808141810e-06	2.40000000000000	5.36740429879501e-10	2.40000000000000	2.40582664901012e-10
2.50000000000000	1.48177672443239e-06	2.50000000000000	1.40674370641136e-06	2.50000000000000	4.71567673798745e-10	2.50000000000000	2.42332376387822e-10
2.60000000000000	1.15338360728856e-06	2.60000000000000	1.09497165468042e-06	2.60000000000000	4.13354683814760e-10	2.60000000000000	2.49450238243298e-10
2.70000000000000	8.55439182601003e-07	2.70000000000000	8.12112729065007e-07	2.70000000000000	3.69908548236708e-10	2.70000000000000	2.50331311235641e-10
2.80000000000000	6.00982815512907e-07	2.80000000000000	5.70528568388795e-07	2.80000000000000	3.32180505324686e-10	2.80000000000000	2.47288411969748e-10
2.90000000000000	3.95185372425999e-07	2.90000000000000	3.75145715381109e-07	2.90000000000000	3.08958192363207e-10	2.90000000000000	2.51819898267058e-10
3	2.37524695023694e-07	3	2.25466832759480e-07	3	2.90459212237693e-10	3	2.61398014345104e-10
3.10000000000000	1.24101243059727e-07	3.10000000000000	1.17779199726442e-07	3.10000000000000	2.87176504798481e-10	3.10000000000000	2.70153677206508e-10
3.20000000000000	4.97161174450866e-08	3.20000000000000	4.71575383187428e-08	3.20000000000000	2.90834023530806e-10	3.20000000000000	2.81586309824888e-10
3.30000000000000	9.41477118487910e-09	3.30000000000000	8.89887985522364e-09	3.30000000000000	3.01531244417674e-10	3.30000000000000	2.94559043823028e-10
3.40000000000000	4.75615991035738e-10	3.40000000000000	4.90430807076336e-10	3.40000000000000	3.21151105708850e-10	3.40000000000000	3.06249248183121e-10
3.50000000000000	1.81747328298343e-08	3.50000000000000	1.72200902426312e-08	3.50000000000000	3.48242323866543e-10	3.50000000000000	3.18603810001150e-10
3.60000000000000	6.55519603043331e-08	3.60000000000000	6.22011935291766e-08	3.60000000000000	3.74733133412519e-10	3.60000000000000	3.28977733943248e-10
3.70000000000000	1.43797011631364e-07	3.70000000000000	1.36494355373884e-07	3.70000000000000	4.04186906166615e-10	3.70000000000000	3.36054739591418e-10
3.80000000000000	2.56698667655542e-07	3.80000000000000	2.43690703172206e-07	3.80000000000000	4.32260449656496e-10	3.80000000000000	3.38168604230305e-10
3.90000000000000	4.08987958167018e-07	3.90000000000000	3.88281517160749e-07	3.90000000000000	4.61925608874481e-10	3.90000000000000	3.35269589868403e-10
4	6.05113561036319e-07	4	5.74490391258564e-07	4	4.90086193849493e-10	4	3.32107674694271e-10
4.10000000000000	8.47300137607476e-07	4.10000000000000	8.04419476807539e-07	4.10000000000000	5.05478325862896e-10	4.10000000000000	3.17047721409836e-10
4.20000000000000	1.13299340753770e-06	4.20000000000000	1.07565437623691e-06	4.20000000000000	5.22627274790466e-10	4.20000000000000	2.92743607133161e-10
4.30000000000000	1.45214021074480e-06	4.30000000000000	1.37863593785426e-06	4.30000000000000	5.37244915221891e-10	4.30000000000000	2.65988120418115e-10
4.40000000000000	1.78548821239133e-06	4.40000000000000	1.69509019976033e-06	4.40000000000000	5.47505152326266e-10	4.40000000000000	2.38792097206897e-10
4.50000000000000	2.10542073020292e-06	4.50000000000000	1.99881138129854e-06	4.50000000000000	5.42081934895577e-10	4.50000000000000	1.95111482526045e-10
4.60000000000000	2.38101958238701e-06	4.60000000000000	2.26045930951102e-06	4.60000000000000	5.28853405512564e-10	4.60000000000000	1.42062361874196e-10
4.70000000000000	2.58700267607992e-06	4.70000000000000	2.45603917825576e-06	4.70000000000000	5.02065944374408e-10	4.70000000000000	9.77475878016776e-11
4.80000000000000	2.71359906633961e-06	4.80000000000000	2.57626115107712e-06	4.80000000000000	4.72670791396013e-10	4.80000000000000	5.06226172092283e-11
4.90000000000000	2.77158707007175e-06	4.90000000000000	2.63134543132537e-06	4.90000000000000	4.39735359236693e-10	4.90000000000000	2.35189645536593e-12
5	2.78739830505970e-06	5	2.64637962210657e-06	5	4.06643607675505e-10	5	3.90851795373237e-11
5.10000000000000	2.78859900149087e-06	5.10000000000000	2.64752951473213e-06	5.10000000000000	3.75221631543354e-10	5.10000000000000	7.16759984698001e-11
5.20000000000000	2.78754155758065e-06	5.20000000000000	2.64651770187641e-06	5.20000000000000	3.46858541888651e-10	5.20000000000000	9.34381461092926e-11
5.30000000000000	2.77382737223775e-06	5.30000000000000	2.63347504869671e-06	5.30000000000000	3.22076587622178e-10	5.30000000000000	1.05258024518662e-10
5.40000000000000	2.72072023754788e-06	5.40000000000000	2.58301817090967e-06	5.40000000000000	2.93679747187525e-10	5.40000000000000	1.08261843934088e-10
5.50000000000000	2.60086435588391e-06	5.50000000000000	2.46919543478441e-06	5.50000000000000	2.72983413651673e-10	5.50000000000000	9.55306944661061e-11
5.60000000000000	2.40103690529736e-06	5.60000000000000	2.27947172604104e-06	5.60000000000000	2.54019028034236e-10	5.60000000000000	8.57554027788865e-11
5.70000000000000	2.12805910848601e-06	5.70000000000000	2.02030829221656e-06	5.70000000000000	2.23858265258059e-10	5.70000000000000	7.23296977866994e-11
5.80000000000000	1.80508313540884e-06	5.80000000000000	1.71369515733488e-06	5.80000000000000	2.09958272989752e-10	5.80000000000000	5.59410295863927e-11
5.90000000000000	1.46262188138735e-06	5.90000000000000	1.38857565623596e-06	5.90000000000000	1.88368431963681e-10	5.90000000000000	4.31779056953019e-11
6	1.12980342592550e-06	6	1.07260946613508e-06	6	1.73637104694535e-10	6	1.17736931315449e-11
6.10000000000000	8.28843999656215e-07	6.10000000000000	7.86893618709428e-07	6.10000000000000	1.54027901544396e-10	6.10000000000000	4.26325641456060e-14
6.20000000000000	5.73244641088877e-07	6.20000000000000	5.44233675014993e-07	6.20000000000000	1.28222765738428e-10	6.20000000000000	1.02531316770182e-11
6.30000000000000	3.68540401751716e-07	6.30000000000000	3.49896119189452e-07	6.30000000000000	9.51843048824230e-11	6.30000000000000	1.66728852946108e-11
6.40000000000000	2.14390745156834e-07	6.40000000000000	2.03544800569944e-07	6.40000000000000	6.89635015760359e-11	6.40000000000000	1.67830194186536e-11
6.50000000000000	1.06831524959716e-07	6.50000000000000	1.01421878895280e-07	6.50000000000000	4.37889724480556e-11	6.50000000000000	1.38999922683070e-11
6.60000000000000	4.03275528526592e-08	6.60000000000000	3.82756724093269e-08	6.60000000000000	1.28448363057032e-11	6.60000000000000	6.64357457935694e-12
6.70000000000000	9.33065180674930e-09	6.70000000000000	8.84115713972733e-09	6.70000000000000	1.13526965606070e-11	6.70000000000000	4.17799128626939e-12
6.80000000000000	9.37973254622193e-09	6.80000000000000	8.88325857317796e-09	6.80000000000000	3.32889271703607e-11	6.80000000000000	1.45625733694033e-11
6.90000000000000	3.77413371666080e-08	6.90000000000000	3.58079113027543e-08	6.90000000000000	5.06883424122862e-11	6.90000000000000	2.70929945145326e-11
7	9.37337922835013e-08	7	8.89681430749079e-08	7	6.50253184630856e-11	7	3.99964505959360e-11
7.10000000000000	1.78742018519529e-07	7.10000000000000	1.69668664895539e-07	7.10000000000000	7.12088166210378e-11	7.10000000000000	5.38378230885428e-11
7.20000000000000	2.95946302131256e-07	7.20000000000000	2.80944600916655e-07	7.20000000000000	7.00808300280187e-11	7.20000000000000	6.64712729303574e-11
7.30000000000000	4.49741607511101e-07	7.30000000000000	4.26954986920691e-07	7.30000000000000	5.91526827520283e-11	7.30000000000000	7.55537854502109e-11
7.40000000000000	6.44599262855650e-07	7.40000000000000	6.11951170625957e-07	7.40000000000000	3.92006427318847e-11	7.40000000000000	7.94759813516066e-11
7.50000000000000	8.83198437051647e-07	7.50000000000000	8.38474649711429e-07	7.50000000000000	8.27249380108697e-12	7.50000000000000	8.42526048927539e-11
7.60000000000000	1.16387069404311e-06	7.60000000000000	1.10493951943624e-06	7.60000000000000	4.93667329237724e-11	7.60000000000000	8.09414757441118e-11
7.70000000000000	1.47772916747613e-06	7.70000000000000	1.40290915062735e-06	7.70000000000000	1.19808163390189e-10	7.70000000000000	7.46602779599925e-11
7.80000000000000	1.80667070992513e-06	7.80000000000000	1.71522163405768e-06	7.80000000000000	2.10633288588724e-10	7.80000000000000	4.82209827623592e-11
7.90000000000000	2.12393403131728e-06	7.90000000000000	2.01643553765507e-06	7.90000000000000	2.96378033226574e-10	7.90000000000000	1.98205896140280e-11
8	2.39873294205495e-06	8	2.27735525903938e-06	8	3.88986620691867e-10	8	1.59694479862083e-11
8.10000000000000	2.60528616990996e-06	8.10000000000000	2.47349094273375e-06	8.10000000000000	4.82300421822401e-10	8.10000000000000	4.76028105822479e-11
8.20000000000000	2.73289325036785e-06	8.20000000000000	2.59468174768074e-06	8.20000000000000	5.74582159629244e-10	8.20000000000000	7.87885312547587e-11
8.30000000000000	2.79156330762476e-06	8.30000000000000	2.65042060298981e-06	8.30000000000000	6.54958753898427e-10	8.30000000000000	1.11505471522833e-10
8.40000000000000	2.80748545122833e-06	8.40000000000000	2.66556604344714e-06	8.40000000000000	7.15040471277462e-10	8.40000000000000	1.43931089269245e-10
8.50000000000000	2.80846899514131e-06	8.50000000000000	2.66651161595632e-06	8.50000000000000	7.59998286525843e-10	8.50000000000000	1.77031722614629e-10
8.60000000000000	2.80712561639973e-06	8.60000000000000	2.66522414626991e-06	8.60000000000000	7.77871989043888e-10	8.60000000000000	2.04922301350052e-10
8.70000000000000	2.79287389659544e-06	8.70000000000000	2.65166945823125e-06	8.70000000000000	7.74100783473841e-10	8.70000000000000	2.25231389094915e-10
8.80000000000000	2.73838157838213e-06	8.80000000000000	2.59989352358048e-06	8.80000000000000	7.50691953044225e-10	8.80000000000000	2.39856134953698e-10
8.90000000000000	2.61568226278541e-06	8.90000000000000	2.48337218167194e-06	8.90000000000000	6.96186219784067e-10	8.90000000000000	2.47524667429389e-10
9	2.41139846224314e-06	9	2.28938414004176e-06	9	6.44572395458454e-10	9	2.58950194620411e-10
9.10000000000000	2.13272771532047e-06	9.10000000000000	2.02480022615248e-06	9.10000000000000	5.83678883003813e-10	9.10000000000000	2.53969290042733e-10
9.20000000000000	1.80358936674452e-06	9.20000000000000	1.71232363577190e-06	9.20000000000000	5.29293942008735e-10	9.20000000000000	2.51638709869440e-10
9.30000000000000	1.45536044904304e-06	9.30000000000000	1.38171775709850e-06	9.30000000000000	4.70645744599096e-10	9.30000000000000	2.53852050491332e-10
9.40000000000000	1.11788418166725e-06	9.40000000000000	1.06133173005674e-06	9.40000000000000	4.17536227814708e-10	9.40000000000000	2.44943620941740e-10
9.50000000000000	8.13898523688295e-07	9.50000000000000	7.72737900334164e-07	9.50000000000000	3.79971609731911e-10	9.50000000000000	2.41056952177132e-10
9.60000000000000	5.57250256605357e-07	9.60000000000000	5.29088428180558e-07	9.60000000000000	3.44169137633799e-10	9.60000000000000	2.41929143385278e-10
9.70000000000000	3.53706754552263e-07	9.70000000000000	3.35848646670911e-07	9.70000000000000	3.14006598500782e-10	9.70000000000000	2.50940601631555e-10
9.80000000000000	2.03006266019656e-07	9.80000000000000	1.92779037178070e-07	9.80000000000000	3.01909608424467e-10	9.80000000000000	2.61184851524376e-10
9.90000000000000	1.01085383619193e-07	9.90000000000000	9.60172812369819e-08	9.90000000000000	2.93084667646326e-10	9.90000000000000	2.69455568968624e-10
10	4.20570103187856e-08	10	3.99689490393484e-08	10	2.96571656122069e-10	10	2.80431677879278e-10
10.1000000000000	1.97448901673170e-08	10.1000000000000	1.87846342925013e-08	10.1000000000000	3.11352721382718e-10	10.1000000000000	2.93335133960682e-10
10.2000000000000	2.88498700484752e-08	10.2000000000000	2.74312057513271e-08	10.2000000000000	3.29542615418177e-10	10.2000000000000	3.06386027659755e-10
10.3000000000000	6.56988135006031e-08	10.3000000000000	6.24170120033796e-08	10.3000000000000	3.53027829191888e-10	10.3000000000000	3.17882609124354e-10
10.4000000000000	1.28666130194688e-07	10.4000000000000	1.22205207730985e-07	10.4000000000000	3.83542086979105e-10	10.4000000000000	3.28979510300087e-10
10.5000000000000	2.18308056076921e-07	10.5000000000000	2.07325689061122e-07	10.5000000000000	4.20669721279410e-10	10.5000000000000	3.35614203095247e-10
10.6000000000000	3.37241708336933e-07	10.6000000000000	3.20248465968120e-07	10.6000000000000	4.58465265751329e-10	10.6000000000000	3.42765815730672e-10
10.7000000000000	4.89640301637451e-07	10.7000000000000	4.64939326150216e-07	10.7000000000000	4.92173413135788e-10	10.7000000000000	3.39074546218399e-10
10.8000000000000	6.80238850137016e-07	10.8000000000000	6.45895946504993e-07	10.8000000000000	5.20827825312153e-10	10.8000000000000	3.32741834085937e-10
10.9000000000000	9.12551961107511e-07	10.9000000000000	8.66456742798505e-07	10.9000000000000	5.46620526620245e-10	10.9000000000000	3.24668292250863e-10
11	1.18628214451633e-06	11	1.12633354909519e-06	11	5.61584556635353e-10	11	3.00600433433829e-10
11.1000000000000	1.49426902140704e-06	11.1000000000000	1.41873059966713e-06	11.1000000000000	5.71061420373553e-10	11.1000000000000	2.70684807901489e-10
11.2000000000000	1.82004320414819e-06	11.2000000000000	1.72800442932441e-06	11.2000000000000	5.59211343897914e-10	11.2000000000000	2.38850716982597e-10
11.3000000000000	2.13775952673245e-06	11.3000000000000	2.02963007467361e-06	11.3000000000000	5.46030776149564e-10	11.3000000000000	1.99950278556571e-10
11.4000000000000	2.41646504228754e-06	11.4000000000000	2.29422595587891e-06	11.4000000000000	5.19445819691100e-10	11.4000000000000	1.46879841622649e-10
11.5000000000000	2.62889857438609e-06	11.5000000000000	2.49589818501761e-06	11.5000000000000	4.85879780853793e-10	11.5000000000000	9.89253123862000e-11
11.6000000000000	2.76223368089745e-06	11.6000000000000	2.62249598570463e-06	11.6000000000000	4.53358239838053e-10	11.6000000000000	4.38813430037044e-11
11.7000000000000	2.82472403512202e-06	11.7000000000000	2.68184569840457e-06	11.7000000000000	4.12255118931171e-10	11.7000000000000	4.82280881897168e-12
11.8000000000000	2.84207483680632e-06	11.8000000000000	2.69833821775478e-06	11.8000000000000	3.72047281871346e-10	11.8000000000000	5.01181318668387e-11
11.9000000000000	2.84294087293802e-06	11.9000000000000	2.69916833950390e-06	11.9000000000000	3.35219851876900e-10	11.9000000000000	8.47606429488224e-11
12	2.84122358351624e-06	12	2.69752267456624e-06	12	3.02854630263028e-10	12	1.08512310248443e-10
12.1000000000000	2.82697074993621e-06	12.1000000000000	2.68396421354566e-06	12.1000000000000	2.74070544037386e-10	12.1000000000000	1.18976828389350e-10
12.2000000000000	2.77235984036395e-06	12.2000000000000	2.63208821316141e-06	12.2000000000000	2.49261944418322e-10	12.2000000000000	1.18324905429290e-10
12.3000000000000	2.64840475061590e-06	12.3000000000000	2.51437736586979e-06	12.3000000000000	2.24865459585999e-10	12.3000000000000	1.08691722289223e-10
12.4000000000000	2.44096028723106e-06	12.4000000000000	2.31741175760192e-06	12.4000000000000	2.04817496296528e-10	12.4000000000000	9.67368407600588e-11
12.5000000000000	2.15729735231207e-06	12.5000000000000	2.04810173976000e-06	12.5000000000000	1.89750437584735e-10	12.5000000000000	7.39994732157356e-11
12.6000000000000	1.82207010546165e-06	12.6000000000000	1.72985095936440e-06	12.6000000000000	1.61326951797491e-10	12.6000000000000	4.49311698957899e-11
12.7000000000000	1.46767171926854e-06	12.7000000000000	1.39340804672372e-06	12.7000000000000	1.54486201608961e-10	12.7000000000000	3.35660388373071e-11
12.8000000000000	1.12486484127317e-06	12.8000000000000	1.06797270937875e-06	12.8000000000000	1.40332190312620e-10	12.8000000000000	1.27808874594848e-11
12.9000000000000	8.17030045396905e-07	12.9000000000000	7.75729475321896e-07	12.9000000000000	1.24154908576202e-10	12.9000000000000	4.62918592347705e-12
13	5.58388224547457e-07	13	5.30188883018923e-07	13	9.98348070879729e-11	13	1.65290003906193e-11
13.1000000000000	3.54906019239820e-07	13.1000000000000	3.37006564876674e-07	13.1000000000000	7.49462714111360e-11	13.1000000000000	2.43591813386956e-11
13.2000000000000	2.06390499357667e-07	13.2000000000000	1.96004140917694e-07	13.2000000000000	4.76614303579481e-11	13.2000000000000	2.33235653013253e-11
13.3000000000000	1.08699540035673e-07	13.3000000000000	1.03249663041538e-07	13.3000000000000	2.33750796496679e-11	13.3000000000000	2.37960762206058e-11
13.4000000000000	5.56165815623899e-08	13.4000000000000	5.28428216739485e-08	13.4000000000000	1.21680443498917e-12	13.4000000000000	1.50706114254717e-11
13.5000000000000	4.03818543048828e-08	13.5000000000000	3.83739706677488e-08	13.5000000000000	2.24833485162890e-11	13.5000000000000	6.54409859635052e-12
13.6000000000000	5.68495721608997e-08	13.6000000000000	5.39979421176895e-08	13.6000000000000	4.53130866162610e-11	13.6000000000000	5.61506396934419e-12
13.7000000000000	1.00318793272436e-07	13.7000000000000	9.52625516248418e-08	13.7000000000000	6.39150954384604e-11	13.7000000000000	2.44479991806656e-11
13.8000000000000	1.68118617693835e-07	13.8000000000000	1.59627296270060e-07	13.8000000000000	7.69944108469645e-11	13.8000000000000	3.79181130938377e-11
13.9000000000000	2.59886240527862e-07	13.9000000000000	2.46756226118805e-07	13.9000000000000	8.97024676760339e-11	13.9000000000000	5.09032815898536e-11
14	3.77605282153581e-07	14	3.58523852383996e-07	14	8.91624551968562e-11	14	6.35402841453470e-11
14.1000000000000	5.25280785979021e-07	14.1000000000000	4.98734250342636e-07	14.1000000000000	7.71187558257225e-11	14.1000000000000	7.89270870882319e-11
14.2000000000000	7.08098397694812e-07	14.2000000000000	6.72299504955731e-07	14.2000000000000	5.22106802236522e-11	14.2000000000000	8.21742673906556e-11
14.3000000000000	9.30780792884889e-07	14.3000000000000	8.83703830112381e-07	14.3000000000000	1.25073285062172e-11	14.3000000000000	8.80611139564280e-11
14.4000000000000	1.19493995853759e-06	14.4000000000000	1.13449718774916e-06	14.4000000000000	3.33102434524335e-11	14.4000000000000	8.22932832988954e-11
14.5000000000000	1.49582456643316e-06	14.5000000000000	1.42015582760280e-06	14.5000000000000	9.04556429759396e-11	14.5000000000000	6.67093047468370e-11
14.6000000000000	1.81922747799490e-06	14.6000000000000	1.72719252233833e-06	14.6000000000000	1.56711976728730e-10	14.6000000000000	5.35127497869325e-11
14.7000000000000	2.14068075976570e-06	14.7000000000000	2.03237747875562e-06	14.7000000000000	2.44758879830442e-10	14.7000000000000	2.26734186981048e-11
14.8000000000000	2.42877452194534e-06	14.8000000000000	2.30589935945602e-06	14.8000000000000	3.48421735907323e-10	14.8000000000000	2.61302091075777e-12
14.9000000000000	2.65384585418360e-06	14.9000000000000	2.51960995534262e-06	14.9000000000000	4.44956071987690e-10	14.9000000000000	3.86854992484587e-11
15	2.79939662739537e-06	15	2.65782445474372e-06	15	5.44378764288922e-10	15	8.15827405631353e-11
15.1000000000000	2.87039106439124e-06	15.1000000000000	2.72526123090699e-06	15.1000000000000	6.30739904750044e-10	15.1000000000000	1.23138832464065e-10
15.2000000000000	2.89139151554707e-06	15.2000000000000	2.74522213139505e-06	15.2000000000000	6.99126090353275e-10	15.2000000000000	1.60794044745671e-10
15.3000000000000	2.89251096674548e-06	15.3000000000000	2.74629530316872e-06	15.3000000000000	7.43575867545587e-10	15.3000000000000	1.95607086084237e-10
15.4000000000000	2.89044298185104e-06	15.4000000000000	2.74431767444128e-06	15.4000000000000	7.69075469975178e-10	15.4000000000000	2.25140794896106e-10
15.5000000000000	2.87721876901514e-06	15.5000000000000	2.73172915576936e-06	15.5000000000000	7.68213936908069e-10	15.5000000000000	2.50281573244138e-10
15.6000000000000	2.82495872028221e-06	15.6000000000000	2.68207320175407e-06	15.6000000000000	7.42144123933031e-10	15.6000000000000	2.66719979435948e-10
15.7000000000000	2.70302076899043e-06	15.7000000000000	2.56626553429840e-06	15.7000000000000	7.05959735114448e-10	15.7000000000000	2.74324563065420e-10
15.8000000000000	2.49551673903170e-06	15.8000000000000	2.36922661223105e-06	15.8000000000000	6.52459419825391e-10	15.8000000000000	2.79090528465531e-10
15.9000000000000	2.20895295655055e-06	15.9000000000000	2.09711765641885e-06	15.9000000000000	5.94249982555084e-10	15.9000000000000	2.81357159792606e-10
16	1.86842431659784e-06	16	1.77379956944890e-06	16	5.25400167816770e-10	16	2.83252532540246e-10
16.1000000000000	1.50749989202836e-06	16.1000000000000	1.43115737039068e-06	16.1000000000000	4.65764316004425e-10	16.1000000000000	2.76797251785865e-10
16.2000000000000	1.15819877066770e-06	16.2000000000000	1.09954011584534e-06	16.2000000000000	4.06204847536174e-10	16.2000000000000	2.80584444567467e-10
16.3000000000000	8.44828429436006e-07	16.3000000000000	8.02048427672730e-07	16.3000000000000	3.51144890942123e-10	16.3000000000000	2.75003131378071e-10
16.4000000000000	5.82152287265103e-07	16.4000000000000	5.52681912679987e-07	16.4000000000000	3.15631965008834e-10	16.4000000000000	2.73265854389138e-10
16.5000000000000	3.76419192704702e-07	16.5000000000000	3.57366959136130e-07	16.5000000000000	2.89604784597941e-10	16.5000000000000	2.75759859391656e-10
16.6000000000000	2.27539194597171e-07	16.6000000000000	2.16023281041089e-07	16.6000000000000	2.74249956078165e-10	16.6000000000000	2.79307243999938e-10
16.7000000000000	1.31340788911416e-07	16.7000000000000	1.24693682934662e-07	16.7000000000000	2.68013167215031e-10	16.7000000000000	2.85325540971826e-10
16.8000000000000	8.14038241259141e-08	16.8000000000000	7.72821255878853e-08	16.8000000000000	2.72716960125763e-10	16.8000000000000	2.95655055992938e-10
16.9000000000000	7.04989240318810e-08	16.9000000000000	6.69211743797860e-08	16.9000000000000	2.89196222524879e-10	16.9000000000000	3.07139202959661e-10
17	9.16785634075268e-08	17	8.70281446907484e-08	17	3.09986702973220e-10	17	3.19012372074212e-10
17.1000000000000	1.39211691063679e-07	17.1000000000000	1.32160264953995e-07	17.1000000000000	3.38642891506424e-10	17.1000000000000	3.29039906432627e-10
17.2000000000000	2.09279914287208e-07	17.2000000000000	1.98688059782626e-07	17.2000000000000	3.69897890095672e-10	17.2000000000000	3.38083339102013e-10
17.3000000000000	3.00454532364824e-07	17.3000000000000	2.85255977061638e-07	17.3000000000000	4.06183531254101e-10	17.3000000000000	3.45480088981276e-10
17.4000000000000	4.13932392362426e-07	17.4000000000000	3.92997407061557e-07	17.4000000000000	4.41913172721797e-10	17.4000000000000	3.50754092437455e-10
17.5000000000000	5.53467129904561e-07	17.5000000000000	5.25477112489625e-07	17.5000000000000	4.77013983868346e-10	17.5000000000000	3.49519524434072e-10
17.6000000000000	7.24742484692342e-07	17.6000000000000	6.88088665157238e-07	17.6000000000000	5.10679498688660e-10	17.6000000000000	3.42694761457096e-10
17.7000000000000	9.33915453416034e-07	17.7000000000000	8.86677968381378e-07	17.7000000000000	5.31294119809900e-10	17.7000000000000	3.31967342503958e-10
17.8000000000000	1.18503291091088e-06	17.8000000000000	1.12508144312073e-06	17.8000000000000	5.47718315146994e-10	17.8000000000000	3.15530712668988e-10
17.9000000000000	1.47649512882708e-06	17.9000000000000	1.40179204244362e-06	17.9000000000000	5.49739809230232e-10	17.9000000000000	2.85442780523226e-10
18	1.79732228744456e-06	18	1.70637466645474e-06	18	5.37751176921120e-10	18	2.47167619704669e-10
18.1000000000000	2.12517702991022e-06	18.1000000000000	2.01760176388177e-06	18.1000000000000	5.25940180295947e-10	18.1000000000000	2.09716688459594e-10
18.2000000000000	2.42848251197358e-06	18.2000000000000	2.30553426483482e-06	18.2000000000000	5.04069674889252e-10	18.2000000000000	1.52532209085621e-10
18.3000000000000	2.67437198608889e-06	18.3000000000000	2.53897036195383e-06	18.3000000000000	4.69633221200638e-10	18.3000000000000	8.96953622486763e-11
18.4000000000000	2.84085937352074e-06	18.4000000000000	2.69703513389175e-06	18.4000000000000	4.23074908439958e-10	18.4000000000000	3.25073301610246e-11
18.5000000000000	2.92741489360537e-06	18.5000000000000	2.77923059321950e-06	18.5000000000000	3.80955711420938e-10	18.5000000000000	2.20072848833297e-11
18.6000000000000	2.95598951360887e-06	18.6000000000000	2.80637924277016e-06	18.6000000000000	3.37685435169988e-10	18.6000000000000	7.28377358427679e-11
18.7000000000000	2.95845435971387e-06	18.7000000000000	2.80872543356736e-06	18.7000000000000	2.91519697270815e-10	18.7000000000000	1.10413012066601e-10
18.8000000000000	2.95612563760983e-06	18.8000000000000	2.80650639972180e-06	18.8000000000000	2.54246401709679e-10	18.8000000000000	1.37351463536106e-10
18.9000000000000	2.94514161502946e-06	18.9000000000000	2.79605055730769e-06	18.9000000000000	2.23209895011678e-10	18.9000000000000	1.52022394672713e-10
19	2.89855704771469e-06	19	2.75178914854735e-06	19	1.98440375243081e-10	19	1.54980028810314e-10
19.1000000000000	2.78349862270488e-06	19.1000000000000	2.64253435489081e-06	19.1000000000000	1.78946635287502e-10	19.1000000000000	1.49270817928482e-10
19.2000000000000	2.58080147297335e-06	19.2000000000000	2.45008111043887e-06	19.2000000000000	1.60518709435564e-10	19.2000000000000	1.34942723661879e-10
19.3000000000000	2.29485659275497e-06	19.3000000000000	2.17861620832593e-06	19.3000000000000	1.48064671634529e-10	19.3000000000000	1.14859233235620e-10
19.4000000000000	1.95061454988377e-06	19.4000000000000	1.85181876766194e-06	19.4000000000000	1.27897692436818e-10	19.4000000000000	9.43671807362989e-11
19.5000000000000	1.58290599827637e-06	19.5000000000000	1.50274741805845e-06	19.5000000000000	1.10679465592511e-10	19.5000000000000	7.74633690525661e-11
19.6000000000000	1.22544318692519e-06	19.6000000000000	1.16339298550372e-06	19.6000000000000	1.04680708545857e-10	19.6000000000000	5.24700283222046e-11
19.7000000000000	9.03965753806801e-07	19.7000000000000	8.58205071452289e-07	19.7000000000000	9.12496744831515e-11	19.7000000000000	3.76143560743003e-11
19.8000000000000	6.34137144572833e-07	19.8000000000000	6.02057490084462e-07	19.8000000000000	6.77786715641560e-11	19.8000000000000	2.55528931347726e-11
19.9000000000000	4.22651591946988e-07	19.9000000000000	4.01275881856122e-07	19.9000000000000	4.85940176986333e-11	19.9000000000000	1.82946990889832e-11
20	2.69601287072874e-07	20	2.55966051909695e-07	20	2.97166735663268e-11	20	1.46336276429793e-11
20.1000000000000	1.70880980476795e-07	20.1000000000000	1.62239896184246e-07	20.1000000000000	6.43751718598651e-12	20.1000000000000	1.56763491077072e-11
20.2000000000000	1.20023850413986e-07	20.2000000000000	1.13950763491744e-07	20.2000000000000	1.36957112317759e-11	20.2000000000000	2.27888818926658e-11
20.3000000000000	1.09523730529304e-07	20.3000000000000	1.03972404019714e-07	20.3000000000000	3.52642359757738e-11	20.3000000000000	3.18731707693587e-11
20.4000000000000	1.31844396733527e-07	20.4000000000000	1.25153912122755e-07	20.4000000000000	5.32391908336649e-11	20.4000000000000	4.57589521829505e-11
20.5000000000000	1.80301036323272e-07	20.5000000000000	1.71145870808687e-07	20.5000000000000	7.38911154485322e-11	20.5000000000000	6.23998630544520e-11
20.6000000000000	2.49856611844734e-07	20.6000000000000	2.37182920415080e-07	20.6000000000000	9.01199115332929e-11	20.6000000000000	7.93267673770970e-11
20.7000000000000	3.37833837349422e-07	20.7000000000000	3.20705979106606e-07	20.7000000000000	9.60209689537805e-11	20.7000000000000	9.63922275332152e-11
20.8000000000000	4.44392238563296e-07	20.8000000000000	4.21877340173182e-07	20.8000000000000	9.92148585510222e-11	20.8000000000000	1.12175158051286e-10
20.9000000000000	5.72755931571578e-07	20.9000000000000	5.43748054582238e-07	20.9000000000000	9.42286249028257e-11	20.9000000000000	1.23522525541375e-10
21	7.28900882762673e-07	21	6.91999332502746e-07	21	8.05577826668014e-11	21	1.30931709918514e-10
21.1000000000000	9.20397425829833e-07	21.1000000000000	8.73811886847875e-07	21.1000000000000	4.88640239382221e-11	21.1000000000000	1.37456268589631e-10
21.2000000000000	1.15403209299814e-06	21.2000000000000	1.09563251271538e-06	21.2000000000000	3.10862446895044e-12	21.2000000000000	1.33635325028081e-10
21.3000000000000	1.43208753300428e-06	21.3000000000000	1.35960814695579e-06	21.3000000000000	5.21431786637550e-11	21.3000000000000	1.30027544287259e-10
21.4000000000000	1.74792224783005e-06	21.4000000000000	1.65945095176312e-06	21.4000000000000	1.37809763600671e-10	21.4000000000000	1.16543219519372e-10
21.5000000000000	2.08266734524898e-06	21.5000000000000	1.97723782413561e-06	21.5000000000000	2.36873631820345e-10	21.5000000000000	9.12265818442393e-11
21.6000000000000	2.40561740127987e-06	21.6000000000000	2.28385770739692e-06	21.6000000000000	3.29405835941543e-10	21.6000000000000	6.01119154453045e-11
21.7000000000000	2.68069022624218e-06	21.7000000000000	2.54502827878866e-06	21.7000000000000	4.24480006699923e-10	21.7000000000000	1.96642702121608e-11
21.8000000000000	2.87878830107502e-06	21.8000000000000	2.73311259668674e-06	21.8000000000000	5.21536591691074e-10	21.8000000000000	2.06661354695825e-11
21.9000000000000	2.99096952360856e-06	21.9000000000000	2.83963808378473e-06	21.9000000000000	6.12901729368787e-10	21.9000000000000	6.86810608385713e-11
22	3.03387938416222e-06	22	2.88040144091895e-06	22	6.94303281534303e-10	22	1.13335119067415e-10
22.1000000000000	3.04030270470435e-06	22.1000000000000	2.88651870938850e-06	22.1000000000000	7.52388373825852e-10	22.1000000000000	1.51533896541878e-10
22.2000000000000	3.03793453149126e-06	22.2000000000000	2.88426511296791e-06	22.2000000000000	7.87544252034422e-10	22.2000000000000	1.85542248232196e-10
22.3000000000000	3.03005566237857e-06	22.3000000000000	2.87675817567390e-06	22.3000000000000	7.96443799799818e-10	22.3000000000000	2.13031370321914e-10
22.4000000000000	2.99277811954823e-06	22.4000000000000	2.84132323713493e-06	22.4000000000000	7.85700393635125e-10	22.4000000000000	2.31494823310641e-10
22.5000000000000	2.89090743166298e-06	22.5000000000000	2.74456378868138e-06	22.5000000000000	7.41005479198975e-10	22.5000000000000	2.40387265648678e-10
22.6000000000000	2.70016975889575e-06	22.6000000000000	2.56345597726693e-06	22.6000000000000	6.87172985180951e-10	22.6000000000000	2.48647324951889e-10
22.7000000000000	2.42070874989508e-06	22.7000000000000	2.29813107033294e-06	22.7000000000000	6.29615470870704e-10	22.7000000000000	2.51080933821868e-10
22.8000000000000	2.07603192059480e-06	22.8000000000000	1.97089665654460e-06	22.8000000000000	5.62929258762779e-10	22.8000000000000	2.47638354267110e-10
22.9000000000000	1.70204171112687e-06	22.9000000000000	1.61585464297787e-06	22.9000000000000	4.88627804884345e-10	22.9000000000000	2.47384335239076e-10
23	1.33470191698848e-06	23	1.26711404568880e-06	23	4.34566160834038e-10	23	2.44625653067487e-10
23.1000000000000	1.00190525387234e-06	23.1000000000000	9.51177373309520e-07	23.1000000000000	3.82883058591688e-10	23.1000000000000	2.40781616867025e-10
23.2000000000000	7.20827435074511e-07	23.2000000000000	6.84331892486512e-07	23.2000000000000	3.42980754908240e-10	23.2000000000000	2.40921949057338e-10
23.3000000000000	4.98941945537013e-07	23.3000000000000	4.73684728774515e-07	23.3000000000000	3.11798586949408e-10	23.3000000000000	2.43799647137166e-10
23.4000000000000	3.36691973856773e-07	23.4000000000000	3.19651899616247e-07	23.4000000000000	2.93958635211311e-10	23.4000000000000	2.46489051392018e-10
23.5000000000000	2.30161603553825e-07	23.5000000000000	2.18515115335549e-07	23.5000000000000	2.84382295490104e-10	23.5000000000000	2.54813059541448e-10
23.6000000000000	1.73012981719012e-07	23.6000000000000	1.64256494628035e-07	23.6000000000000	2.83895573716109e-10	23.6000000000000	2.63232990960205e-10
23.7000000000000	1.57746489648503e-07	23.7000000000000	1.49756449019378e-07	23.7000000000000	2.97447400043893e-10	23.7000000000000	2.71965561182697e-10
23.8000000000000	1.76543460739254e-07	23.8000000000000	1.67600454403782e-07	23.8000000000000	3.17086801260302e-10	23.8000000000000	2.81964673831681e-10
23.9000000000000	2.22004613803506e-07	23.9000000000000	2.10762143737497e-07	23.9000000000000	3.43579387163118e-10	23.9000000000000	2.93955082497632e-10
24	2.87953973554522e-07	24	2.73374725523468e-07	24	3.74127395730284e-10	24	3.07503356111738e-10
24.1000000000000	3.70309907182786e-07	24.1000000000000	3.51570040635352e-07	24.1000000000000	4.12075706890391e-10	24.1000000000000	3.18079784733527e-10
24.2000000000000	4.67845106655318e-07	24.2000000000000	4.44182909120627e-07	24.2000000000000	4.49366766019921e-10	24.2000000000000	3.26641824699436e-10
24.3000000000000	5.82778584501398e-07	24.3000000000000	5.53309837059146e-07	24.3000000000000	4.85654183535189e-10	24.3000000000000	3.30960148176018e-10
24.4000000000000	7.20865013903449e-07	24.4000000000000	6.84422683860930e-07	24.4000000000000	5.20826048955314e-10	24.4000000000000	3.33891136961029e-10
24.5000000000000	8.90704027867173e-07	24.5000000000000	8.45671566551687e-07	24.5000000000000	5.49482237488519e-10	24.5000000000000	3.27537108546494e-10
24.6000000000000	1.10168321754145e-06	24.6000000000000	1.04597988404009e-06	24.6000000000000	5.66290125902924e-10	24.6000000000000	3.12258663370812e-10
24.7000000000000	1.36039077069938e-06	24.7000000000000	1.29158855166622e-06	24.7000000000000	5.71210634348063e-10	24.7000000000000	2.95683477702369e-10
24.8000000000000	1.66569445347875e-06	24.8000000000000	1.58142403172690e-06	24.8000000000000	5.60413937478188e-10	24.8000000000000	2.60731880530329e-10
24.9000000000000	2.00407454187257e-06	24.9000000000000	1.90265494559583e-06	24.9000000000000	5.52471846049230e-10	24.9000000000000	2.21927365373631e-10
25	2.34774565655016e-06	25	2.22891777568179e-06	25	5.18182829978287e-10	25	1.82172499307853e-10
25.1000000000000	2.65874109572906e-06	25.1000000000000	2.52413663837103e-06	25.1000000000000	4.80563144833468e-10	25.1000000000000	1.23957732967028e-10
25.2000000000000	2.90013932868760e-06	25.2000000000000	2.75331265875423e-06	25.2000000000000	4.35250058217207e-10	25.2000000000000	6.96900315233506e-11
25.3000000000000	3.05158215319068e-06	25.3000000000000	2.89707735667832e-06	25.3000000000000	3.84506648742899e-10	25.3000000000000	1.38449252062856e-11
25.4000000000000	3.12002326907646e-06	25.4000000000000	2.96206776440044e-06	25.4000000000000	3.36052963234579e-10	25.4000000000000	4.14637213452806e-11
25.5000000000000	3.13622682490688e-06	25.5000000000000	2.97746603905580e-06	25.5000000000000	2.85719892190173e-10	25.5000000000000	8.89848195129162e-11
25.6000000000000	3.13479748115242e-06	25.6000000000000	2.97610568544826e-06	25.6000000000000	2.41675124357244e-10	25.6000000000000	1.23048238265255e-10
25.7000000000000	3.12982433392506e-06	25.7000000000000	2.97137106564094e-06	25.7000000000000	2.04360972588802e-10	25.7000000000000	1.43970169119712e-10
25.8000000000000	3.10442546336276e-06	25.8000000000000	2.94723323257529e-06	25.8000000000000	1.73256964330903e-10	25.8000000000000	1.51196388742392e-10
25.9000000000000	3.02248018613227e-06	25.9000000000000	2.86941017257902e-06	25.9000000000000	1.53233870037184e-10	25.9000000000000	1.49185552800191e-10
26	2.85297603497270e-06	26	2.70846634187194e-06	26	1.41561429245485e-10	26	1.27235111335722e-10
26.1000000000000	2.58880799819394e-06	26.1000000000000	2.45767098761007e-06	26.1000000000000	1.35452538074787e-10	26.1000000000000	1.09086073507569e-10
26.2000000000000	2.24965640427399e-06	26.2000000000000	2.13570554485898e-06	26.2000000000000	1.30146560195499e-10	26.2000000000000	8.16520184798719e-11
26.3000000000000	1.87165442611104e-06	26.3000000000000	1.77686114533060e-06	26.3000000000000	1.21595178370626e-10	26.3000000000000	5.38342703748640e-11
26.4000000000000	1.49340744215465e-06	26.4000000000000	1.41776988904496e-06	26.4000000000000	1.15592868610293e-10	26.4000000000000	2.06128447644005e-11
26.5000000000000	1.14594289257752e-06	26.5000000000000	1.08791216568704e-06	26.5000000000000	1.03936415030148e-10	26.5000000000000	1.09601216990995e-12
26.6000000000000	8.48845381540286e-07	26.6000000000000	8.05869660780445e-07	26.6000000000000	9.19850862146632e-11	26.6000000000000	1.48787648868165e-11
26.7000000000000	6.11011142126472e-07	26.7000000000000	5.80077378131705e-07	26.7000000000000	7.25446369642668e-11	26.7000000000000	2.46807019266271e-11
26.8000000000000	4.33566089697024e-07	26.8000000000000	4.11612777639903e-07	26.8000000000000	5.33475486008683e-11	26.8000000000000	3.32249783241423e-11
26.9000000000000	3.12927410206498e-07	26.9000000000000	2.97074988608870e-07	26.9000000000000	3.63442609341291e-11	26.9000000000000	3.37756489443564e-11
27	2.43047342252112e-07	27	2.30727797756458e-07	27	1.19193543923757e-11	27	3.22000204278083e-11
27.1000000000000	2.16731933733172e-07	27.1000000000000	2.05729447699810e-07	27.1000000000000	1.32640565198017e-11	27.1000000000000	2.59401389257619e-11
27.2000000000000	2.26293327187932e-07	27.2000000000000	2.14793482555820e-07	27.2000000000000	3.72395447811869e-11	27.2000000000000	1.55768731247008e-11
27.3000000000000	2.64033417352039e-07	27.3000000000000	2.50612792740412e-07	27.3000000000000	6.05435701572787e-11	27.3000000000000	4.94360108405090e-12
27.4000000000000	3.22896447357834e-07	27.4000000000000	3.06485334888862e-07	27.4000000000000	7.79163400466132e-11	27.4000000000000	1.04449782156735e-11
27.5000000000000	3.97359670500919e-07	27.5000000000000	3.77178311694593e-07	27.5000000000000	9.35216348807444e-11	27.5000000000000	2.91962010123825e-11
27.6000000000000	4.84480326079506e-07	27.6000000000000	4.59896144278105e-07	27.6000000000000	1.00648378520418e-10	27.6000000000000	4.48565629085351e-11
27.7000000000000	5.84851425955435e-07	27.7000000000000	5.55191721929305e-07	27.7000000000000	1.01376684824572e-10	27.7000000000000	5.87618842473603e-11
27.8000000000000	7.03221145315069e-07	27.8000000000000	6.67581115720850e-07	27.8000000000000	9.35145294533868e-11	27.8000000000000	7.12727654672563e-11
27.9000000000000	8.48341008108378e-07	27.9000000000000	8.05366996203816e-07	27.9000000000000	7.81135156557866e-11	27.9000000000000	7.58895168928575e-11
28	1.03154760289215e-06	28	9.79312021698320e-07	28	5.18109999347871e-11	28	7.92912402403090e-11
28.1000000000000	1.26352511742311e-06	28.1000000000000	1.19955750399470e-06	28.1000000000000	3.56870089035510e-12	28.1000000000000	7.37134797645922e-11
28.2000000000000	1.54939449181768e-06	28.2000000000000	1.47096454305995e-06	28.2000000000000	6.22630835778182e-11	28.2000000000000	6.18491924342379e-11
28.3000000000000	1.88289114078088e-06	28.3000000000000	1.78756855184758e-06	28.3000000000000	1.44829925829981e-10	28.3000000000000	4.11368716868310e-11
28.4000000000000	2.24214726252114e-06	28.4000000000000	2.12863879944791e-06	28.4000000000000	2.23945306743190e-10	28.4000000000000	1.61222146743967e-11
28.5000000000000	2.59041192229859e-06	28.5000000000000	2.45925785868906e-06	28.5000000000000	3.13935544227206e-10	28.5000000000000	1.15392140287440e-11
28.6000000000000	2.88450579333244e-06	28.6000000000000	2.73847708420760e-06	28.6000000000000	4.11883860351736e-10	28.6000000000000	4.96811480843462e-11
28.7000000000000	3.09078335547497e-06	28.7000000000000	2.93432572817665e-06	28.7000000000000	5.15436582304574e-10	28.7000000000000	8.38653591017646e-11
28.8000000000000	3.20126912534136e-06	28.8000000000000	3.03925036604369e-06	28.8000000000000	6.15745676668666e-10	28.8000000000000	1.26624044582968e-10
28.9000000000000	3.23865913109955e-06	28.9000000000000	3.07476627980918e-06	28.9000000000000	6.87640167029713e-10	28.9000000000000	1.69610103739615e-10
29	3.24184918731874e-06	29	3.07780232233768e-06	29	7.38680228096200e-10	29	2.08220996000819e-10
29.1000000000000	3.23860614592775e-06	29.1000000000000	3.07471245086788e-06	29.1000000000000	7.66531726981157e-10	29.1000000000000	2.39001707313946e-10
29.2000000000000	3.22497162130730e-06	29.2000000000000	3.06173570585599e-06	29.2000000000000	7.64167396027915e-10	29.2000000000000	2.66606292598226e-10
29.3000000000000	3.16823231649721e-06	29.3000000000000	3.00781533013605e-06	29.3000000000000	7.41131600534573e-10	29.3000000000000	2.81143996971878e-10
29.4000000000000	3.03054224026766e-06	29.4000000000000	2.87706394530574e-06	29.4000000000000	6.93180624011802e-10	29.4000000000000	2.88466139863885e-10
29.5000000000000	2.79411700532251e-06	29.5000000000000	2.65258186260553e-06	29.5000000000000	6.38440411648844e-10	29.5000000000000	2.93136181994669e-10
29.6000000000000	2.47086473414981e-06	29.6000000000000	2.34568690160586e-06	29.6000000000000	5.59115420628586e-10	29.6000000000000	2.96015656431337e-10
29.7000000000000	2.09487218150173e-06	29.7000000000000	1.98874016810180e-06	29.7000000000000	4.85398388150315e-10	29.7000000000000	2.89606560954780e-10
29.8000000000000	1.70712402791651e-06	29.8000000000000	1.62064848119314e-06	29.8000000000000	4.18737045038142e-10	29.8000000000000	2.86460632992203e-10
29.9000000000000	1.34273190965928e-06	29.9000000000000	1.27473242450549e-06	29.9000000000000	3.62760488314962e-10	29.9000000000000	2.86163981400023e-10
30	1.02502162135920e-06	30	9.73113952085214e-07	30	3.14816617219549e-10	30	2.78079781423912e-10
30.1000000000000	7.65330593566205e-07	30.1000000000000	7.26573109233186e-07	30.1000000000000	2.79801071201291e-10	30.1000000000000	2.71430877774037e-10
30.2000000000000	5.66106150401424e-07	30.2000000000000	5.37435509428974e-07	30.2000000000000	2.48213893883076e-10	30.2000000000000	2.71143107966054e-10
30.3000000000000	4.24397770260043e-07	30.3000000000000	4.02898537643637e-07	30.3000000000000	2.32979857628379e-10	30.3000000000000	2.71739963864093e-10
30.4000000000000	3.34613639907388e-07	30.4000000000000	3.17654807346912e-07	30.4000000000000	2.27808882868885e-10	30.4000000000000	2.76813238997420e-10
30.5000000000000	2.90082788012569e-07	30.5000000000000	2.75374080871416e-07	30.5000000000000	2.31349162049810e-10	30.5000000000000	2.82680545637959e-10
30.6000000000000	2.83654721044968e-07	30.6000000000000	2.69264450736273e-07	30.6000000000000	2.43893794049654e-10	30.6000000000000	2.91160873189256e-10
30.7000000000000	3.07884164385541e-07	30.7000000000000	2.92265635692957e-07	30.7000000000000	2.63449706494612e-10	30.7000000000000	3.02756930636861e-10
30.8000000000000	3.55326861267713e-07	30.8000000000000	3.37308277309489e-07	30.8000000000000	2.90874879738112e-10	30.8000000000000	3.15607096013082e-10
30.9000000000000	4.19267882634244e-07	30.9000000000000	3.98020587155656e-07	30.9000000000000	3.25787397059685e-10	30.9000000000000	3.30510729895650e-10
31	4.94882893775639e-07	31	4.69816702874937e-07	31	3.63744590003989e-10	31	3.41954020655066e-10
31.1000000000000	5.80574916142496e-07	31.1000000000000	5.51184536234928e-07	31.1000000000000	4.02577526870118e-10	31.1000000000000	3.46194184430715e-10
31.2000000000000	6.79152433846753e-07	31.2000000000000	6.44788570980381e-07	31.2000000000000	4.35720792779648e-10	31.2000000000000	3.54022589021952e-10
31.3000000000000	7.98339144125748e-07	31.3000000000000	7.57955316288417e-07	31.3000000000000	4.72219596758805e-10	31.3000000000000	3.55610652036376e-10
31.4000000000000	9.50110612407684e-07	31.4000000000000	9.02054543061581e-07	31.4000000000000	4.96850560693929e-10	31.4000000000000	3.48970630170697e-10
31.5000000000000	1.14827479258395e-06	31.5000000000000	1.09019081051542e-06	31.5000000000000	5.13818321223880e-10	31.5000000000000	3.41000117032309e-10
31.6000000000000	1.40391734859691e-06	31.6000000000000	1.33288027015510e-06	31.6000000000000	5.27631272007056e-10	31.6000000000000	3.18665982490529e-10
31.7000000000000	1.71920864211472e-06	31.7000000000000	1.63218832227585e-06	31.7000000000000	5.23726839674055e-10	31.7000000000000	2.84472889688914e-10
31.8000000000000	2.08127076994913e-06	31.8000000000000	1.97589041839308e-06	31.8000000000000	5.11755970933336e-10	31.8000000000000	2.46703990569586e-10
31.9000000000000	2.45915019192466e-06	31.9000000000000	2.33459861576080e-06	31.9000000000000	4.76486405887044e-10	31.9000000000000	1.89242399528666e-10
32	2.80791615026033e-06	32	2.66567217899194e-06	32	4.29983160188385e-10	32	1.26352261986540e-10
32.1000000000000	3.08205850885201e-06	32.1000000000000	2.92591405148812e-06	32.1000000000000	3.88368448511756e-10	32.1000000000000	6.17887963016983e-11
32.2000000000000	3.25478319673778e-06	32.2000000000000	3.08990711239687e-06	32.2000000000000	3.30080851540515e-10	32.2000000000000	3.77831099740433e-12
32.3000000000000	3.33236413396776e-06	32.3000000000000	3.16356875806889e-06	32.3000000000000	2.72027733672076e-10	32.3000000000000	5.71418468098273e-11
32.4000000000000	3.35035456444643e-06	32.4000000000000	3.18065710480653e-06	32.4000000000000	2.23636220653134e-10	32.4000000000000	1.01486818948615e-10
32.5000000000000	3.34896959763853e-06	32.5000000000000	3.17934161842004e-06	32.5000000000000	1.82833304052110e-10	32.5000000000000	1.34747324409545e-10
32.6000000000000	3.34328848516918e-06	32.6000000000000	3.17393181781256e-06	32.6000000000000	1.51107570900422e-10	32.6000000000000	1.53274726244490e-10
32.7000000000000	3.31216176263638e-06	32.7000000000000	3.14435256498768e-06	32.7000000000000	1.25606192113992e-10	32.7000000000000	1.59953827960635e-10
32.8000000000000	3.21491143751018e-06	32.8000000000000	3.05200038752673e-06	32.8000000000000	1.12216014258593e-10	32.8000000000000	1.46879841622649e-10
32.9000000000000	3.02094981208256e-06	32.9000000000000	2.86784304037724e-06	32.9000000000000	1.13299591930627e-10	32.9000000000000	1.32907018723927e-10
33	2.72919378119241e-06	33	2.59085303433437e-06	33	1.23119292538831e-10	33	1.06142650224683e-10
33.1000000000000	2.36709296963511e-06	33.1000000000000	2.24710690233110e-06	33.1000000000000	1.25794485938968e-10	33.1000000000000	7.25783877442154e-11
33.2000000000000	1.97605487528563e-06	33.2000000000000	1.87589309419423e-06	33.2000000000000	1.21513465956014e-10	33.2000000000000	3.97104571447926e-11
33.3000000000000	1.59567652957548e-06	33.3000000000000	1.51480044863206e-06	33.3000000000000	1.16804343974763e-10	33.3000000000000	1.15161213898318e-11
33.4000000000000	1.25441813203508e-06	33.4000000000000	1.19083112259943e-06	33.4000000000000	1.08283160216160e-10	33.4000000000000	6.61515286992653e-12
33.5000000000000	9.67660348294430e-07	33.5000000000000	9.18604701638515e-07	33.5000000000000	9.66053903539432e-11	33.5000000000000	2.27178276190898e-11
33.6000000000000	7.40278878197387e-07	33.6000000000000	7.02735842850188e-07	33.6000000000000	7.69269092870673e-11	33.6000000000000	3.57864848865574e-11
33.7000000000000	5.70568618130096e-07	33.7000000000000	5.41610781112922e-07	33.7000000000000	4.85886886281151e-11	33.7000000000000	3.95434796018890e-11
33.8000000000000	4.53631905372731e-07	33.8000000000000	4.30582783650380e-07	33.8000000000000	3.04289926589263e-11	33.8000000000000	4.08544309493664e-11
33.9000000000000	3.83467694931028e-07	33.9000000000000	3.63955411586403e-07	33.9000000000000	5.06794606280891e-12	33.9000000000000	3.76925157752339e-11
34	3.53738073499699e-07	34	3.35720059752020e-07	34	2.01403338451200e-11	34	3.13509218585750e-11
34.1000000000000	3.57787243387975e-07	34.1000000000000	3.39549503181047e-07	34.1000000000000	4.21014334506253e-11	34.1000000000000	2.10622630447688e-11
34.2000000000000	3.88458866851238e-07	34.2000000000000	3.68654065496798e-07	34.2000000000000	6.50892673093040e-11	34.2000000000000	5.51736434317718e-12
34.3000000000000	4.38404107683255e-07	34.3000000000000	4.16063336672323e-07	34.3000000000000	8.67341753973960e-11	34.3000000000000	1.20063958775063e-11
34.4000000000000	5.01128589291966e-07	34.4000000000000	4.75611141581567e-07	34.4000000000000	1.07602815546670e-10	34.4000000000000	2.40287789665672e-11
34.5000000000000	5.72571600798710e-07	34.5000000000000	5.43440291878028e-07	34.5000000000000	1.20774501510823e-10	34.5000000000000	4.02149424871823e-11
34.6000000000000	6.52775348441992e-07	34.6000000000000	6.19588677253091e-07	34.6000000000000	1.29965371797880e-10	34.6000000000000	5.31272803527827e-11
34.7000000000000	7.47155066704863e-07	34.7000000000000	7.09207915505772e-07	34.7000000000000	1.19374732321376e-10	34.7000000000000	6.00621774538013e-11
34.8000000000000	8.66703725677098e-07	34.8000000000000	8.22719213644518e-07	34.8000000000000	1.04725117466842e-10	34.8000000000000	6.91819934672822e-11
34.9000000000000	1.02652463240815e-06	34.9000000000000	9.74463508995882e-07	34.9000000000000	7.74367236999751e-11	34.9000000000000	7.21183113228108e-11
35	1.24221401520686e-06	35	1.17923838516276e-06	35	3.81827902629084e-11	35	6.60573817867771e-11
35.1000000000000	1.52403590547578e-06	35.1000000000000	1.44679633251599e-06	35.1000000000000	1.68824954016600e-11	35.1000000000000	5.80779868641912e-11
35.2000000000000	1.86982527239365e-06	35.2000000000000	1.77507751075723e-06	35.2000000000000	8.01350097390241e-11	35.2000000000000	4.33733049476359e-11
35.3000000000000	2.25895580463487e-06	35.3000000000000	2.14449443269871e-06	35.3000000000000	1.65776725680189e-10	35.3000000000000	8.29558643999917e-12
35.4000000000000	2.65136590016368e-06	35.4000000000000	2.51702826936651e-06	35.4000000000000	2.58291166232993e-10	35.4000000000000	2.32276420319977e-11
35.5000000000000	2.99571419581923e-06	35.5000000000000	2.84393474991873e-06	35.5000000000000	3.49782425246303e-10	35.5000000000000	5.39976952040888e-11
35.6000000000000	3.24735008483401e-06	35.6000000000000	3.08283514449670e-06	35.6000000000000	4.56699567052965e-10	35.6000000000000	9.58237933446071e-11
35.7000000000000	3.38930877674670e-06	35.7000000000000	3.21763073962700e-06	35.7000000000000	5.57342616502865e-10	35.7000000000000	1.36134659101117e-10
35.8000000000000	3.44196706336675e-06	35.8000000000000	3.26764778790789e-06	35.8000000000000	6.36681818377838e-10	35.8000000000000	1.80168768793010e-10
35.9000000000000	3.44930943185773e-06	35.9000000000000	3.27463959592933e-06	35.9000000000000	6.95951740681267e-10	35.9000000000000	2.16745732473100e-10
36	3.44677543218097e-06	36	3.27223476936922e-06	36	7.29798443899199e-10	36	2.49295695198271e-10
36.1000000000000	3.43467295849109e-06	36.1000000000000	3.26072767897756e-06	36.1000000000000	7.35660421469220e-10	36.1000000000000	2.71333178147870e-10
36.2000000000000	3.37941323813595e-06	36.2000000000000	3.20822867294623e-06	36.2000000000000	7.07505165564726e-10	36.2000000000000	2.83767676023672e-10
36.3000000000000	3.24044318134042e-06	36.3000000000000	3.07627170492708e-06	36.3000000000000	6.63529675648533e-10	36.3000000000000	2.89258395014258e-10
36.4000000000000	2.99932516512058e-06	36.4000000000000	2.84733369859680e-06	36.4000000000000	5.97925264855803e-10	36.4000000000000	2.86604517896194e-10
36.5000000000000	2.67006408982695e-06	36.5000000000000	2.53474594558156e-06	36.5000000000000	5.21968246403048e-10	36.5000000000000	2.80014234022019e-10
36.6000000000000	2.28960763415387e-06	36.6000000000000	2.17357196419243e-06	36.6000000000000	4.45364634060752e-10	36.6000000000000	2.79811729342327e-10
36.7000000000000	1.90043735415202e-06	36.7000000000000	1.80411503514222e-06	36.7000000000000	3.70844688291072e-10	36.7000000000000	2.76134670684769e-10
36.8000000000000	1.53706809591370e-06	36.8000000000000	1.45916413352154e-06	36.8000000000000	3.15569792519455e-10	36.8000000000000	2.60946819707897e-10
36.9000000000000	1.22072540875706e-06	36.9000000000000	1.15885944218519e-06	36.9000000000000	2.70443223371331e-10	36.9000000000000	2.51660026151512e-10
37	9.60401573379954e-07	37	9.11725404506569e-07	37	2.22211582467935e-10	37	2.47043274725911e-10
37.1000000000000	7.56766288745325e-07	37.1000000000000	7.18393618370783e-07	37.1000000000000	1.92448723623784e-10	37.1000000000000	2.43545628109132e-10
37.2000000000000	6.06156012494807e-07	37.2000000000000	5.75408011016521e-07	37.2000000000000	1.68162372915504e-10	37.2000000000000	2.45821141220404e-10
37.3000000000000	5.03405232166188e-07	37.3000000000000	4.77857986069807e-07	37.3000000000000	1.60000013238459e-10	37.3000000000000	2.53370657787855e-10
37.4000000000000	4.43137773586955e-07	37.4000000000000	4.20642043863495e-07	37.4000000000000	1.65117697292771e-10	37.4000000000000	2.61085375541370e-10
37.5000000000000	4.19847314248045e-07	37.5000000000000	3.98527927103487e-07	37.5000000000000	1.79330328364813e-10	37.5000000000000	2.68475019993275e-10
37.6000000000000	4.27348894049828e-07	37.6000000000000	4.05644803080918e-07	37.6000000000000	2.00365946056991e-10	37.6000000000000	2.79133161029677e-10
37.7000000000000	4.58499243904953e-07	37.7000000000000	4.35217456740133e-07	37.7000000000000	2.27849739076191e-10	37.7000000000000	2.90521384727072e-10
37.8000000000000	5.05782759674389e-07	37.8000000000000	4.80110493583652e-07	37.8000000000000	2.59198884577927e-10	37.8000000000000	3.02001978980115e-10
37.9000000000000	5.62855767327619e-07	37.9000000000000	5.34304334109947e-07	37.9000000000000	2.95919733162009e-10	37.9000000000000	3.12688541725947e-10
38	6.26635921818775e-07	38	5.94870657621982e-07	38	3.33695737708695e-10	38	3.25469429185432e-10
38.1000000000000	6.99252957758745e-07	38.1000000000000	6.63831192682096e-07	38.1000000000000	3.67174735060871e-10	38.1000000000000	3.34035021865020e-10
38.2000000000000	7.89131327394443e-07	38.2000000000000	7.49182278880767e-07	38.2000000000000	3.98539867774161e-10	38.2000000000000	3.39440475727315e-10
38.3000000000000	9.10568797252154e-07	38.3000000000000	8.64491696006553e-07	38.3000000000000	4.25149693228377e-10	38.3000000000000	3.38284067424866e-10
38.4000000000000	1.08128463871537e-06	38.4000000000000	1.02657178047139e-06	38.4000000000000	4.43414194251091e-10	38.4000000000000	3.23662874279762e-10
38.5000000000000	1.31757856536296e-06	38.5000000000000	1.25089245806009e-06	38.5000000000000	4.50345538638430e-10	38.5000000000000	3.00754976478856e-10
38.6000000000000	1.62741211973128e-06	38.6000000000000	1.54501450744249e-06	38.6000000000000	4.53246329357171e-10	38.6000000000000	2.69906763605832e-10
38.7000000000000	2.00280701534439e-06	38.7000000000000	1.90136876376812e-06	38.7000000000000	4.33136193578321e-10	38.7000000000000	2.26444640816226e-10
38.8000000000000	2.41473360418354e-06	38.8000000000000	2.29238063376158e-06	38.8000000000000	4.01387367787720e-10	38.8000000000000	1.84869008990063e-10
38.9000000000000	2.81486708075818e-06	38.9000000000000	2.67219871119551e-06	38.9000000000000	3.57724516675262e-10	38.9000000000000	1.37273303835173e-10
39	3.14813287616289e-06	39	2.98855786695640e-06	39	3.08439496166102e-10	39	7.52748974264250e-11
39.1000000000000	3.37437526454210e-06	39.1000000000000	3.20333588099686e-06	39.1000000000000	2.55667487181199e-10	39.1000000000000	1.25801591366326e-11
39.2000000000000	3.48857949106218e-06	39.2000000000000	3.31176446621839e-06	39.2000000000000	2.06402006597273e-10	39.2000000000000	5.13686870817764e-11
39.3000000000000	3.52334998865445e-06	39.3000000000000	3.34478694874463e-06	39.3000000000000	1.56008539420327e-10	39.3000000000000	1.00509822686945e-10
39.4000000000000	3.52574003947836e-06	39.4000000000000	3.34706818883035e-06	39.4000000000000	1.17823972800579e-10	39.4000000000000	1.33756117293160e-10
39.5000000000000	3.52214830279252e-06	39.5000000000000	3.34365455678665e-06	39.5000000000000	9.22355525290186e-11	39.5000000000000	1.55777613031205e-10
39.6000000000000	3.49946143352042e-06	39.6000000000000	3.32210336217997e-06	39.6000000000000	7.71791519582621e-11	39.6000000000000	1.63373314876480e-10
39.7000000000000	3.41804143744184e-06	39.7000000000000	3.24478916269300e-06	39.7000000000000	6.99778013313335e-11	39.7000000000000	1.59598556592755e-10
39.8000000000000	3.24339017687691e-06	39.8000000000000	3.07897888873754e-06	39.8000000000000	7.45465911222709e-11	39.8000000000000	1.43721479162195e-10
39.9000000000000	2.96977378511087e-06	39.9000000000000	2.81922693012859e-06	39.9000000000000	7.39674987926264e-11	39.9000000000000	1.21934462526951e-10
40	2.62181035104447e-06	40	2.48888982135043e-06	40	8.14139866633923e-11	40	9.33955135451470e-11
40.1000000000000	2.23985719927100e-06	40.1000000000000	2.12630317619755e-06	40.1000000000000	8.47713010898588e-11	40.1000000000000	6.31459329270001e-11
40.2000000000000	1.86325945250587e-06	40.2000000000000	1.76879896152116e-06	40.2000000000000	7.59285967433243e-11	40.2000000000000	5.04218888863761e-11
40.3000000000000	1.52026646560444e-06	40.3000000000000	1.44320378048235e-06	40.3000000000000	7.00239866091579e-11	40.3000000000000	3.21556115068233e-11
40.4000000000000	1.22596934204466e-06	40.4000000000000	1.16381149162237e-06	40.4000000000000	5.25908205872838e-11	40.4000000000000	1.33155708681443e-11
40.5000000000000	9.85071986647768e-07	40.5000000000000	9.35114522704339e-07	40.5000000000000	3.92219590139575e-11	40.5000000000000	1.40865097364440e-12
40.6000000000000	7.96209373987722e-07	40.6000000000000	7.55811678132545e-07	40.6000000000000	2.21422880031241e-11	40.6000000000000	6.55120402370812e-12
40.7000000000000	6.55510714153706e-07	40.7000000000000	6.22218593093749e-07	40.7000000000000	3.02868841117743e-12	40.7000000000000	1.12247988681702e-11
40.8000000000000	5.58661350069656e-07	40.8000000000000	5.30263362108485e-07	40.8000000000000	2.16768825112013e-11	40.8000000000000	1.25819354934720e-11
40.9000000000000	5.01445779121923e-07	40.9000000000000	4.75934431420910e-07	40.9000000000000	4.60005367131089e-11	40.9000000000000	9.51416723182774e-12
41	4.79153388965870e-07	41	4.54759369716840e-07	41	7.14983627858601e-11	41	5.70210545447480e-13
41.1000000000000	4.85721546539253e-07	41.1000000000000	4.60985040362516e-07	41.1000000000000	9.62874224796906e-11	41.1000000000000	1.19779741680759e-11
41.2000000000000	5.13592359752124e-07	41.2000000000000	4.87440741991918e-07	41.2000000000000	1.18589582598361e-10	41.2000000000000	2.63860044924513e-11
41.3000000000000	5.54871148139569e-07	41.3000000000000	5.26628815222807e-07	41.3000000000000	1.40161660056037e-10	41.3000000000000	3.98774346876962e-11
41.4000000000000	6.03551708167061e-07	41.4000000000000	5.72853448232991e-07	41.4000000000000	1.58559387841706e-10	41.4000000000000	5.33617594555835e-11
41.5000000000000	6.58067582648414e-07	41.5000000000000	6.24619968192519e-07	41.5000000000000	1.65750080327598e-10	41.5000000000000	6.84874379430767e-11
41.6000000000000	7.23219244491702e-07	41.6000000000000	6.86483458522957e-07	41.6000000000000	1.68228098118561e-10	41.6000000000000	8.08864086820904e-11
41.7000000000000	8.10688758789979e-07	41.7000000000000	7.69546394607801e-07	41.7000000000000	1.59484869755033e-10	41.7000000000000	8.87663276216699e-11
41.8000000000000	9.37781726051412e-07	41.8000000000000	8.90219133964365e-07	41.8000000000000	1.42547307291352e-10	41.8000000000000	9.53122025748598e-11
41.9000000000000	1.12379747463365e-06	41.9000000000000	1.06683120115747e-06	41.9000000000000	1.03568709164392e-10	41.9000000000000	9.85842518730351e-11
42	1.38412210581862e-06	42	1.31396824443186e-06	42	4.96154228812884e-11	42	9.25624021874683e-11
42.1000000000000	1.72254854824416e-06	42.1000000000000	1.63524887852873e-06	42.1000000000000	6.95976609677018e-12	42.1000000000000	7.90176812870413e-11
42.2000000000000	2.12382517617016e-06	42.2000000000000	2.01619037376588e-06	42.2000000000000	8.15241207874351e-11	42.2000000000000	6.99209579124727e-11
42.3000000000000	2.55037963370341e-06	42.3000000000000	2.42113531712107e-06	42.3000000000000	1.84543935688453e-10	42.3000000000000	4.13429290802014e-11
42.4000000000000	2.94762456931608e-06	42.4000000000000	2.79824354443292e-06	42.4000000000000	2.86288326378781e-10	42.4000000000000	1.06972208868683e-11
42.5000000000000	3.26066324696228e-06	42.5000000000000	3.09541744059061e-06	42.5000000000000	3.98753030594889e-10	42.5000000000000	2.49880116598433e-11
42.6000000000000	3.45774980559099e-06	42.6000000000000	3.28254937898009e-06	42.6000000000000	4.99362329264841e-10	42.6000000000000	7.08695324647124e-11
42.7000000000000	3.54681452208183e-06	42.7000000000000	3.36713645587849e-06	42.7000000000000	5.84105208645269e-10	42.7000000000000	1.10500053551732e-10
42.8000000000000	3.56922188160524e-06	42.8000000000000	3.38843174851888e-06	42.8000000000000	6.48466169650419e-10	42.8000000000000	1.51638701595402e-10
42.9000000000000	3.56971976245291e-06	42.9000000000000	3.38891758566717e-06	42.9000000000000	6.94193147410260e-10	42.9000000000000	1.82296844286611e-10
43	3.56353835861967e-06	43	3.38304096381137e-06	43	7.11358083549385e-10	43	2.07455386203037e-10
43.1000000000000	3.52769174760681e-06	43.1000000000000	3.34899322140814e-06	43.1000000000000	7.01906088806936e-10	43.1000000000000	2.20783391569057e-10
43.2000000000000	3.42246563889148e-06	43.2000000000000	3.24907660775864e-06	43.2000000000000	6.73640698778399e-10	43.2000000000000	2.30922836408354e-10
43.3000000000000	3.22229085192305e-06	43.3000000000000	3.05901858688173e-06	43.3000000000000	6.22303986119732e-10	43.3000000000000	2.35527153336079e-10
43.4000000000000	2.93186618272046e-06	43.4000000000000	2.78329347658257e-06	43.4000000000000	5.47451861621084e-10	43.4000000000000	2.28750351993767e-10
43.5000000000000	2.58117976592587e-06	43.5000000000000	2.45037147728056e-06	43.5000000000000	4.87187179487592e-10	43.5000000000000	2.25760743433057e-10
43.6000000000000	2.20952080631776e-06	43.6000000000000	2.09752878710390e-06	43.6000000000000	4.28203250635306e-10	43.6000000000000	2.14322781744158e-10
43.7000000000000	1.85104597072439e-06	43.7000000000000	1.75719225659066e-06	43.7000000000000	3.64277497055809e-10	43.7000000000000	2.07363015647388e-10
43.8000000000000	1.52807473163818e-06	43.8000000000000	1.45057631151246e-06	43.8000000000000	3.11889181148217e-10	43.8000000000000	1.90777171837908e-10
43.9000000000000	1.25122457106386e-06	43.9000000000000	1.18772988955129e-06	43.9000000000000	2.62929233940667e-10	43.9000000000000	1.87304394216881e-10
44	1.02294328208075e-06	44	9.71005231775735e-07	44	2.27444729716808e-10	44	1.83725035185489e-10
44.1000000000000	8.41587349142969e-07	44.1000000000000	7.98830246395710e-07	44.1000000000000	1.99699812242216e-10	44.1000000000000	1.80047976527931e-10
44.2000000000000	7.04288783737184e-07	44.2000000000000	6.68473061793407e-07	44.2000000000000	1.88087767583056e-10	44.2000000000000	1.87112547678225e-10
44.3000000000000	6.08208660324294e-07	44.3000000000000	5.77254953171291e-07	44.3000000000000	1.80513382019853e-10	44.3000000000000	1.90551574519304e-10
44.4000000000000	5.50335913729327e-07	44.4000000000000	5.22312406658898e-07	44.4000000000000	1.85190529577994e-10	44.4000000000000	1.98774330328888e-10
44.5000000000000	5.26367291087126e-07	44.5000000000000	4.99554170474426e-07	44.5000000000000	1.98022931385822e-10	44.5000000000000	2.10176764880998e-10
44.6000000000000	5.29775379121134e-07	44.6000000000000	5.02788651601804e-07	44.6000000000000	2.17955431480732e-10	44.6000000000000	2.22463825139130e-10
44.7000000000000	5.52197851888536e-07	44.7000000000000	5.24079425190394e-07	44.7000000000000	2.44192221998674e-10	44.7000000000000	2.35846897567171e-10
44.8000000000000	5.85460371738122e-07	44.8000000000000	5.55661973322685e-07	44.8000000000000	2.79172240880143e-10	44.8000000000000	2.53322696153191e-10
44.9000000000000	6.24534649773523e-07	44.9000000000000	5.92774059171575e-07	44.9000000000000	3.12576631245065e-10	44.9000000000000	2.65556465706140e-10
45	6.70238735622775e-07	45	6.36183804303414e-07	45	3.47414541579383e-10	45	2.73814748652512e-10
45.1000000000000	7.30642225832412e-07	45.1000000000000	6.93550864738768e-07	45.1000000000000	3.73827191424425e-10	45.1000000000000	2.81817236214010e-10
45.2000000000000	8.20693907499503e-07	45.2000000000000	7.79062112599149e-07	45.2000000000000	4.02557986944885e-10	45.2000000000000	2.80040879374610e-10
45.3000000000000	9.59805781519663e-07	45.3000000000000	9.11143731130437e-07	45.3000000000000	4.27128554747469e-10	45.3000000000000	2.75043987585377e-10
45.4000000000000	1.16720143772397e-06	45.4000000000000	1.10804756836558e-06	45.4000000000000	4.38733493979271e-10	45.4000000000000	2.61939803181122e-10
45.5000000000000	1.45512114357871e-06	45.5000000000000	1.38136788230270e-06	45.5000000000000	4.36841673945310e-10	45.5000000000000	2.32953212275788e-10
45.6000000000000	1.82098781209561e-06	45.6000000000000	1.72867356340589e-06	45.6000000000000	4.29466240348120e-10	45.6000000000000	1.93647764490379e-10
45.7000000000000	2.24111684055117e-06	45.7000000000000	2.12749979766613e-06	45.7000000000000	4.09372091780824e-10	45.7000000000000	1.46343381857150e-10
45.8000000000000	2.67023037459069e-06	45.8000000000000	2.53483491974293e-06	45.8000000000000	3.74084763166138e-10	45.8000000000000	9.32729449232284e-11
45.9000000000000	3.05084572005399e-06	45.9000000000000	2.89614341397737e-06	45.9000000000000	3.44567041565824e-10	45.9000000000000	4.76862993536997e-11
46	3.33312706146671e-06	46	3.16411567879982e-06	46	3.07984748815215e-10	46	7.33635374672303e-12
46.1000000000000	3.49740880878358e-06	46.1000000000000	3.32008487191615e-06	46.1000000000000	2.60140353702809e-10	46.1000000000000	6.65387744902546e-11
46.2000000000000	3.56396357048538e-06	46.2000000000000	3.38329492954870e-06	46.2000000000000	2.17928786128141e-10	46.2000000000000	1.14280140905976e-10
46.3000000000000	3.57827434882552e-06	46.3000000000000	3.39690630468681e-06	46.3000000000000	1.80339299049592e-10	46.3000000000000	1.58907553782228e-10
46.4000000000000	3.57810557893856e-06	46.4000000000000	3.39675579752452e-06	46.4000000000000	1.54440016331137e-10	46.4000000000000	1.83932868935699e-10
46.5000000000000	3.56730185657739e-06	46.5000000000000	3.38649516784528e-06	46.5000000000000	1.42703626693219e-10	46.5000000000000	1.93313809404572e-10
46.6000000000000	3.51732230186030e-06	46.6000000000000	3.33903939875313e-06	46.6000000000000	1.40108369350855e-10	46.6000000000000	1.90865989679878e-10
46.7000000000000	3.39266295412699e-06	46.7000000000000	3.22069214675480e-06	46.7000000000000	1.43634437677065e-10	46.7000000000000	1.74704695155015e-10
46.8000000000000	3.17710296648954e-06	46.8000000000000	3.01605953190176e-06	46.8000000000000	1.52819978893604e-10	46.8000000000000	1.59483093398194e-10
46.9000000000000	2.88252061864114e-06	46.9000000000000	2.73641731673990e-06	46.9000000000000	1.69192659882356e-10	46.9000000000000	1.37342581751909e-10
47	2.54014093492572e-06	47	2.41139662549017e-06	47	1.79635861741190e-10	47	1.01371355754054e-10
47.1000000000000	2.18542692032031e-06	47.1000000000000	2.07467418000817e-06	47.1000000000000	1.85526261020641e-10	47.1000000000000	7.88062948231527e-11
47.2000000000000	1.84681631765216e-06	47.2000000000000	1.75322936080136e-06	47.2000000000000	1.71281655525490e-10	47.2000000000000	6.96971369507082e-11
47.3000000000000	1.54167343779932e-06	47.3000000000000	1.46354970098628e-06	47.3000000000000	1.57397650468738e-10	47.3000000000000	5.28554977563545e-11
47.4000000000000	1.27778410075052e-06	47.4000000000000	1.21301687094899e-06	47.4000000000000	1.42630796062804e-10	47.4000000000000	4.05595557140259e-11
47.5000000000000	1.05697296604035e-06	47.5000000000000	1.00339000930205e-06	47.5000000000000	1.29141142224398e-10	47.5000000000000	3.62643248763561e-11
47.6000000000000	8.78598077846959e-07	47.6000000000000	8.34034594277000e-07	47.6000000000000	1.04376951526319e-10	47.6000000000000	2.59099408594921e-11
47.7000000000000	7.41478723753630e-07	47.7000000000000	7.03843443972119e-07	47.7000000000000	7.37667704697742e-11	47.7000000000000	2.42099673641860e-11
47.8000000000000	6.44412697425878e-07	47.8000000000000	6.11680142981186e-07	47.8000000000000	4.91482410325261e-11	47.8000000000000	2.69828603904898e-11
47.9000000000000	5.85220860216396e-07	47.9000000000000	5.55473217644931e-07	47.9000000000000	2.36308750345415e-11	47.9000000000000	3.31912275441937e-11
48	5.59271567723840e-07	48	5.30825234434929e-07	48	4.33431068813661e-12	48	4.40945058244324e-11
48.1000000000000	5.58910466352813e-07	48.1000000000000	5.30471925941356e-07	48.1000000000000	2.86952683836716e-11	48.1000000000000	5.24327248285772e-11
48.2000000000000	5.74878328052364e-07	48.2000000000000	5.45629273318582e-07	48.2000000000000	5.32232036221103e-11	48.2000000000000	6.56044107927301e-11
48.3000000000000	5.99432446790615e-07	48.3000000000000	5.68938940403996e-07	48.3000000000000	7.73177077917353e-11	48.3000000000000	8.02131694399577e-11
48.4000000000000	6.29702187282533e-07	48.4000000000000	5.97682879188710e-07	48.4000000000000	9.98756632952791e-11	48.4000000000000	9.62288027039904e-11
48.5000000000000	6.69903714722864e-07	48.5000000000000	6.35863750986232e-07	48.5000000000000	1.05348618717471e-10	48.5000000000000	1.11997522367346e-10
48.6000000000000	7.31694980160569e-07	48.6000000000000	6.94543846435636e-07	48.6000000000000	1.02691188885728e-10	48.6000000000000	1.21787024909281e-10
48.7000000000000	8.32622097490798e-07	48.7000000000000	7.90377626458394e-07	48.7000000000000	9.57758317099433e-11	48.7000000000000	1.31604949160646e-10
48.8000000000000	9.92591443704782e-07	48.8000000000000	9.42248833624149e-07	48.8000000000000	7.67990115946304e-11	48.8000000000000	1.32621025272783e-10
48.9000000000000	1.22834402382921e-06	48.9000000000000	1.16606427624788e-06	48.9000000000000	3.25748317209218e-11	48.9000000000000	1.29055877096107e-10
49	1.54634560090017e-06	49	1.46794889666069e-06	49	1.77440284687691e-11	49	1.23266730156502e-10
49.1000000000000	1.93565218609137e-06	49.1000000000000	1.83751927629316e-06	49.1000000000000	9.87121495654719e-11	49.1000000000000	1.09915632151569e-10
49.2000000000000	2.36382324025897e-06	49.2000000000000	2.24401139625741e-06	49.2000000000000	1.95273130998430e-10	49.2000000000000	9.07114383608132e-11
49.3000000000000	2.78015869348280e-06	49.3000000000000	2.63924216703515e-06	49.3000000000000	2.89496426830738e-10	49.3000000000000	5.14077669322433e-11
49.4000000000000	3.12893881471155e-06	49.4000000000000	2.97034827845266e-06	49.4000000000000	3.84652310003730e-10	49.4000000000000	1.12549969344400e-11
49.5000000000000	3.37051863397164e-06	49.5000000000000	3.19970009421411e-06	49.5000000000000	4.89581708507103e-10	49.5000000000000	1.63744573455915e-11
49.6000000000000	3.49964214052534e-06	49.6000000000000	3.32232750288597e-06	49.6000000000000	5.79534642497492e-10	49.6000000000000	5.27187182797206e-11
49.7000000000000	3.54665755253336e-06	49.7000000000000	3.36699834591059e-06	49.7000000000000	6.52528697742127e-10	49.7000000000000	8.23110468672894e-11
49.8000000000000	3.55594648659974e-06	49.8000000000000	3.37584401854940e-06	49.8000000000000	7.01527724800144e-10	49.8000000000000	1.14329878897479e-10
49.9000000000000	3.55490582037987e-06	49.9000000000000	3.37486788559715e-06	49.9000000000000	7.30839389007087e-10	49.9000000000000	1.40740752385682e-10
50	3.53726921886732e-06	50	3.35811131080277e-06	50	7.31883886828655e-10	50	1.59801061272447e-10
50.1000000000000	3.47281430279622e-06	50.1000000000000	3.29691312650482e-06	50.1000000000000	7.08986647168786e-10	50.1000000000000	1.70578218217088e-10
50.2000000000000	3.33270932983965e-06	50.2000000000000	3.16389129828565e-06	50.2000000000000	6.51922960059892e-10	50.2000000000000	1.78257408833815e-10
50.3000000000000	3.10922687951631e-06	50.3000000000000	2.95169864905631e-06	50.3000000000000	5.80918424475385e-10	50.3000000000000	1.77742265350389e-10
50.4000000000000	2.81851903238817e-06	50.4000000000000	2.67570082712609e-06	50.4000000000000	5.22994980656222e-10	50.4000000000000	1.82236448154072e-10
50.5000000000000	2.49033704946555e-06	50.5000000000000	2.36413501930599e-06	50.5000000000000	4.59301929822686e-10	50.5000000000000	1.71738179233216e-10
50.6000000000000	2.15506558554068e-06	50.6000000000000	2.04583903773425e-06	50.6000000000000	3.83593601327448e-10	50.6000000000000	1.55131019141663e-10
50.7000000000000	1.83557544808366e-06	50.7000000000000	1.74251261775282e-06	50.7000000000000	3.20497406391951e-10	50.7000000000000	1.58348001377817e-10
50.8000000000000	1.54537192642579e-06	50.8000000000000	1.46699067826717e-06	50.8000000000000	2.64639865577010e-10	50.8000000000000	1.54118495743205e-10
50.9000000000000	1.29085174549459e-06	50.9000000000000	1.22536081370583e-06	50.9000000000000	2.24545715354907e-10	50.9000000000000	1.49690038142580e-10
51	1.07449130837267e-06	51	1.01995425261237e-06	51	1.94178895185360e-10	51	1.46711087722906e-10
51.1000000000000	8.97387147702489e-07	51.1000000000000	8.51811851276807e-07	51.1000000000000	1.74180669887392e-10	51.1000000000000	1.50249590546991e-10
51.2000000000000	7.60341041683432e-07	51.2000000000000	7.21707873907462e-07	51.2000000000000	1.60049751229963e-10	51.2000000000000	1.53834278648901e-10
51.3000000000000	6.63479504225961e-07	51.3000000000000	6.29752051395371e-07	51.3000000000000	1.62231117428746e-10	51.3000000000000	1.58745905309843e-10
51.4000000000000	6.04610177035170e-07	51.4000000000000	5.73861308694745e-07	51.4000000000000	1.69158909102407e-10	51.4000000000000	1.70468084093045e-10
51.5000000000000	5.77769045051468e-07	51.5000000000000	5.48379970766177e-07	51.5000000000000	1.85053750101361e-10	51.5000000000000	1.81707093815930e-10
51.6000000000000	5.73769147749204e-07	51.6000000000000	5.44586216122411e-07	51.6000000000000	2.09395167871662e-10	51.6000000000000	1.93592697428358e-10
51.7000000000000	5.83133038745132e-07	51.7000000000000	5.53480859366573e-07	51.7000000000000	2.35440111850949e-10	51.7000000000000	2.07894146342369e-10
51.8000000000000	6.00008675633035e-07	51.8000000000000	5.69519123416740e-07	51.8000000000000	2.68398636649181e-10	51.8000000000000	2.21136886580098e-10
51.9000000000000	6.25136513221491e-07	51.9000000000000	5.93395634851390e-07	51.9000000000000	3.02540215102454e-10	51.9000000000000	2.32967423130503e-10
52	6.66770482382617e-07	52	6.32940915679114e-07	52	3.37223582391744e-10	52	2.40614639324122e-10
52.1000000000000	7.39674179683902e-07	52.1000000000000	7.02174855149451e-07	52.1000000000000	3.70897978996254e-10	52.1000000000000	2.45533371412421e-10
52.2000000000000	8.62408301216533e-07	52.2000000000000	8.18713866479470e-07	52.2000000000000	3.93470145354513e-10	52.2000000000000	2.39657182987685e-10
52.3000000000000	1.05300296304733e-06	52.3000000000000	9.99660102252165e-07	52.3000000000000	4.12097023172464e-10	52.3000000000000	2.28160601523086e-10
52.4000000000000	1.32296256794007e-06	52.4000000000000	1.25594244693161e-06	52.4000000000000	4.11532141697535e-10	52.4000000000000	2.06167527494472e-10
52.5000000000000	1.67059845246342e-06	52.5000000000000	1.58595397614647e-06	52.5000000000000	4.14569711892909e-10	52.5000000000000	1.69039893194167e-10
52.6000000000000	2.07549939901242e-06	52.6000000000000	1.97033129545332e-06	52.6000000000000	4.07428757398520e-10	52.6000000000000	1.36122224603241e-10
52.7000000000000	2.49765298931948e-06	52.7000000000000	2.37106040934521e-06	52.7000000000000	3.89235310649383e-10	52.7000000000000	9.54543111220119e-11
52.8000000000000	2.88463162512187e-06	52.8000000000000	2.73842715259320e-06	52.8000000000000	3.57943008566508e-10	52.8000000000000	4.48174830580683e-11
52.9000000000000	3.18780661956453e-06	52.9000000000000	3.02623037562455e-06	52.9000000000000	3.21406901093724e-10	52.9000000000000	8.71125394041883e-12
53	3.38191511062291e-06	53	3.21052456442317e-06	53	2.74690492574337e-10	53	6.01723115778441e-11
53.1000000000000	3.47637973518999e-06	53.1000000000000	3.30023180872274e-06	53.1000000000000	2.38255637441398e-10	53.1000000000000	1.08313358282430e-10
53.2000000000000	3.50755360756239e-06	53.2000000000000	3.32985454143397e-06	53.2000000000000	2.07478478841949e-10	53.2000000000000	1.48151713119660e-10
53.3000000000000	3.51378694851690e-06	53.3000000000000	3.33579930256178e-06	53.3000000000000	1.80715886699545e-10	53.3000000000000	1.77690751002046e-10
53.4000000000000	3.51038903012579e-06	53.4000000000000	3.33258214446630e-06	53.4000000000000	1.64991575957174e-10	53.4000000000000	1.94166460687484e-10
53.5000000000000	3.48311322717620e-06	53.5000000000000	3.30668898662623e-06	53.5000000000000	1.57786672616567e-10	53.5000000000000	2.02083683120691e-10
53.6000000000000	3.40320111291703e-06	53.6000000000000	3.23082607245340e-06	53.6000000000000	1.53439927430554e-10	53.6000000000000	1.95665705859938e-10
53.7000000000000	3.24962240227933e-06	53.7000000000000	3.08502339407823e-06	53.7000000000000	1.58902224711710e-10	53.7000000000000	1.79101178332530e-10
53.8000000000000	3.02189412693110e-06	53.8000000000000	2.86883408584515e-06	53.8000000000000	1.75020886672428e-10	53.8000000000000	1.57667656708327e-10
53.9000000000000	2.73833267705470e-06	53.9000000000000	2.59964847337812e-06	53.9000000000000	1.82001969051271e-10	53.9000000000000	1.40133238346607e-10
54	2.42563852204114e-06	54	2.30280229729374e-06	54	1.66624047892583e-10	54	1.16884280032536e-10
54.1000000000000	2.10870697081589e-06	54.1000000000000	2.00192984145531e-06	54.1000000000000	1.44487088959977e-10	54.1000000000000	1.00952135539956e-10
54.2000000000000	1.80549813322273e-06	54.2000000000000	1.71407443083638e-06	54.2000000000000	1.26352261986540e-10	54.2000000000000	8.81037465205736e-11
54.3000000000000	1.52693572985640e-06	54.3000000000000	1.44962481662958e-06	54.3000000000000	1.03288044783767e-10	54.3000000000000	6.49489351189914e-11
54.4000000000000	1.27928428206303e-06	54.4000000000000	1.21451284051943e-06	54.4000000000000	8.34301516761116e-11	54.4000000000000	5.20028464734423e-11
54.5000000000000	1.06649010866988e-06	54.5000000000000	1.01248190453873e-06	54.5000000000000	5.71791503034547e-11	54.5000000000000	4.07887057463086e-11
54.6000000000000	8.91735000507765e-07	54.6000000000000	8.46567777657015e-07	54.6000000000000	2.93312041321769e-11	54.6000000000000	3.32018856852301e-11
54.7000000000000	7.57569877052333e-07	54.7000000000000	7.19185216269125e-07	54.7000000000000	2.78888023785839e-13	54.7000000000000	3.10240722001254e-11
54.8000000000000	6.64495797053633e-07	54.8000000000000	6.30811365809336e-07	54.8000000000000	2.68727262664470e-11	54.8000000000000	3.34452465722279e-11
54.9000000000000	6.08919442868228e-07	54.9000000000000	5.78036649656610e-07	54.9000000000000	5.31947819126799e-11	54.9000000000000	3.93765020589854e-11
55	5.82703036045018e-07	55	5.53139116732382e-07	55	8.31370527976105e-11	55	5.11271025516180e-11
55.1000000000000	5.75647774780919e-07	55.1000000000000	5.46435808601586e-07	55.1000000000000	1.05798036997840e-10	55.1000000000000	6.52971010595138e-11
55.2000000000000	5.79788377308432e-07	55.2000000000000	5.50372160290635e-07	55.2000000000000	1.23483445690908e-10	55.2000000000000	8.21867018885314e-11
55.3000000000000	5.93033721685288e-07	55.3000000000000	5.62955740690541e-07	55.3000000000000	1.38090427981297e-10	55.3000000000000	9.43671807362989e-11
55.4000000000000	6.20628339831342e-07	55.4000000000000	5.89168655196204e-07	55.4000000000000	1.46689771440833e-10	55.4000000000000	1.06828323964692e-10
55.5000000000000	6.74454764038046e-07	55.5000000000000	6.40286195618955e-07	55.5000000000000	1.53320911522314e-10	55.5000000000000	1.16756382340100e-10
55.6000000000000	7.70804636118783e-07	55.6000000000000	7.31761236494322e-07	55.6000000000000	1.40410350013553e-10	55.6000000000000	1.27133858995876e-10
55.7000000000000	9.26875271645145e-07	55.7000000000000	8.79935456055137e-07	55.7000000000000	1.18671295012973e-10	55.7000000000000	1.33551836256629e-10
55.8000000000000	1.15609275930240e-06	55.8000000000000	1.09754931720829e-06	55.8000000000000	7.71009922573285e-11	55.8000000000000	1.30885524640689e-10
55.9000000000000	1.46235787390481e-06	55.9000000000000	1.38828441187400e-06	55.9000000000000	1.31947786030651e-11	55.9000000000000	1.28597577031542e-10
56	1.83436417344751e-06	56	1.74144551223776e-06	56	4.55564475032588e-11	56	1.14313891685924e-10
56.1000000000000	2.24266060655509e-06	56.1000000000000	2.12902473606391e-06	56.1000000000000	1.22145848990840e-10	56.1000000000000	1.02076569419296e-10
56.2000000000000	2.64239723790638e-06	56.2000000000000	2.50852124317191e-06	56.2000000000000	1.97177385530267e-10	56.2000000000000	8.36095637168910e-11
56.3000000000000	2.98434052226071e-06	56.3000000000000	2.83316253124610e-06	56.3000000000000	2.96932256560467e-10	56.3000000000000	4.82245354760380e-11
56.4000000000000	3.23193307671943e-06	56.4000000000000	3.06824269991068e-06	56.4000000000000	3.96397581425845e-10	56.4000000000000	1.84314785656170e-11
56.5000000000000	3.37652965853863e-06	56.5000000000000	3.20555402844036e-06	56.5000000000000	4.77534456422291e-10	56.5000000000000	1.67617031365808e-11
56.6000000000000	3.43991097118135e-06	56.6000000000000	3.26576477327478e-06	56.6000000000000	5.52825341060270e-10	56.6000000000000	5.17346165906929e-11
56.7000000000000	3.45928983946919e-06	56.7000000000000	3.28419928763424e-06	56.7000000000000	6.12917716580341e-10	56.7000000000000	8.41602343371051e-11
56.8000000000000	3.46304849863088e-06	56.8000000000000	3.28778233793514e-06	56.8000000000000	6.49563958177168e-10	56.8000000000000	1.14075859869445e-10
56.9000000000000	3.45433003090534e-06	56.9000000000000	3.27949866196775e-06	56.9000000000000	6.64179822251754e-10	56.9000000000000	1.33280053660201e-10
57	3.41368127010355e-06	57	3.24088878933537e-06	57	6.56008580790513e-10	57	1.44712686278581e-10
57.1000000000000	3.31633086503302e-06	57.1000000000000	3.14843467208448e-06	57.1000000000000	6.21191986738268e-10	57.1000000000000	1.54708246213886e-10
57.2000000000000	3.14942628953929e-06	57.2000000000000	2.98995642289412e-06	57.2000000000000	5.83433745759976e-10	57.2000000000000	1.55413459879128e-10
57.3000000000000	2.91835288734887e-06	57.3000000000000	2.77056320996394e-06	57.3000000000000	5.17804465971494e-10	57.3000000000000	1.62856395036215e-10
57.4000000000000	2.64184011555813e-06	57.4000000000000	2.50804385082404e-06	57.4000000000000	4.65439242702814e-10	57.4000000000000	1.53491441778897e-10
57.5000000000000	2.34261785081458e-06	57.5000000000000	2.22394872828602e-06	57.5000000000000	4.00953936718906e-10	57.5000000000000	1.49956491668490e-10
57.6000000000000	2.04034675022058e-06	57.6000000000000	1.93698467398917e-06	57.6000000000000	3.38006955757919e-10	57.6000000000000	1.42801326319386e-10
57.7000000000000	1.74931834173719e-06	57.7000000000000	1.66068796936258e-06	57.7000000000000	2.98577162993752e-10	57.7000000000000	1.38109967906530e-10
57.8000000000000	1.47929858229645e-06	57.8000000000000	1.40433138184903e-06	57.8000000000000	2.61890065189618e-10	57.8000000000000	1.38859590492757e-10
57.9000000000000	1.23740509572201e-06	57.9000000000000	1.17468603910709e-06	57.9000000000000	2.25828244992954e-10	57.9000000000000	1.36937572392526e-10
58	1.02954182423787e-06	58	9.77350699926660e-07	58	2.01096028717984e-10	58	1.43963063692354e-10
58.1000000000000	8.60841968375326e-07	58.1000000000000	8.17191484259183e-07	58.1000000000000	1.83772996820153e-10	58.1000000000000	1.48508760844379e-10
58.2000000000000	7.34573148974960e-07	58.2000000000000	6.97318920828138e-07	58.2000000000000	1.79083414764136e-10	58.2000000000000	1.57880819529055e-10
58.3000000000000	6.49858764134592e-07	58.3000000000000	6.16890385884972e-07	58.3000000000000	1.82250659008787e-10	58.3000000000000	1.68855152082870e-10
58.4000000000000	6.00316605314788e-07	58.4000000000000	5.69857173005062e-07	58.4000000000000	1.93558946648409e-10	58.4000000000000	1.80561343654517e-10
58.5000000000000	5.75921177414784e-07	58.5000000000000	5.46693813774368e-07	58.5000000000000	2.12061479487602e-10	58.5000000000000	1.92951432609334e-10
58.6000000000000	5.67407923313112e-07	58.6000000000000	5.38618648349143e-07	58.6000000000000	2.34049224445698e-10	58.6000000000000	2.07938555263354e-10
58.7000000000000	5.70571355495986e-07	58.7000000000000	5.41636728357275e-07	58.7000000000000	2.62566857145430e-10	58.7000000000000	2.20511608972629e-10
58.8000000000000	5.88232715870163e-07	58.8000000000000	5.58421099583484e-07	58.8000000000000	2.92079249675226e-10	58.8000000000000	2.32027730362461e-10
58.9000000000000	6.29703624355216e-07	58.9000000000000	5.97812022107291e-07	58.9000000000000	3.25840687764867e-10	58.9000000000000	2.42236453118494e-10
59	7.08770683033322e-07	59	6.72894927333800e-07	59	3.57346152668470e-10	59	2.46231479650305e-10
59.1000000000000	8.40808739965837e-07	59.1000000000000	7.98262243861814e-07	59.1000000000000	3.86391363349503e-10	59.1000000000000	2.41643149934134e-10
59.2000000000000	1.03913317417437e-06	59.2000000000000	9.86538442049323e-07	59.2000000000000	4.00072863726564e-10	59.2000000000000	2.30992114325090e-10
59.3000000000000	1.31033569061856e-06	59.3000000000000	1.24399916678897e-06	59.3000000000000	4.03471034360337e-10	59.3000000000000	2.09642081472339e-10
59.4000000000000	1.64923668677375e-06	59.4000000000000	1.56570789577870e-06	59.4000000000000	4.10190992283788e-10	59.4000000000000	1.82982518026620e-10
59.5000000000000	2.03493639361341e-06	59.5000000000000	1.93186184560545e-06	59.5000000000000	4.18797441170682e-10	59.5000000000000	1.45579548416208e-10
59.6000000000000	2.43089329643453e-06	59.6000000000000	2.30775418508244e-06	59.6000000000000	4.04664746156413e-10	59.6000000000000	1.02547303981737e-10
59.7000000000000	2.79163578120745e-06	59.7000000000000	2.65022315915076e-06	59.7000000000000	3.85497855859285e-10	59.7000000000000	6.40199004919850e-11
59.8000000000000	3.07627750473216e-06	59.8000000000000	2.92043833916011e-06	59.8000000000000	3.59117180437352e-10	59.8000000000000	2.03250749564177e-11
59.9000000000000	3.26398434324915e-06	59.9000000000000	3.09864678804672e-06	59.9000000000000	3.26338067679899e-10	59.9000000000000	2.50537368629011e-11
60	3.36229778419295e-06	60	3.19201006071523e-06	60	2.93113089355757e-10	60	6.86206647060317e-11
60.1000000000000	3.40083033378846e-06	60.1000000000000	3.22862329227291e-06	60.1000000000000	2.65131916421524e-10	60.1000000000000	1.12390097228854e-10
60.2000000000000	3.41215335275535e-06	60.2000000000000	3.23939594437661e-06	60.2000000000000	2.47947440357166e-10	60.2000000000000	1.44355638553861e-10
60.3000000000000	3.41212246546263e-06	60.3000000000000	3.23938340329732e-06	60.3000000000000	2.33544739103309e-10	60.3000000000000	1.64803282132198e-10
60.4000000000000	3.39329567466962e-06	60.4000000000000	3.22152431309064e-06	60.4000000000000	2.25892193839172e-10	60.4000000000000	1.74578573819417e-10
60.5000000000000	3.33443131950162e-06	60.5000000000000	3.16564058167046e-06	60.5000000000000	2.24357421529930e-10	60.5000000000000	1.75818470893319e-10
60.6000000000000	3.21685119786252e-06	60.6000000000000	3.05401711209186e-06	60.6000000000000	2.31594299293647e-10	60.6000000000000	1.66950897551033e-10
60.7000000000000	3.03559751202442e-06	60.7000000000000	2.88193679587323e-06	60.7000000000000	2.38831177057364e-10	60.7000000000000	1.51061385622597e-10
60.8000000000000	2.80016191922527e-06	60.8000000000000	2.65840720636845e-06	60.8000000000000	2.42730280319847e-10	60.8000000000000	1.34050992528501e-10
60.9000000000000	2.52809676304366e-06	60.9000000000000	2.40010824192893e-06	60.9000000000000	2.19861462369408e-10	60.9000000000000	1.16420650897453e-10
61	2.23788390663060e-06	61	2.12457125314813e-06	61	2.08196127005067e-10	61	1.02462038853446e-10
61.1000000000000	1.94511450324342e-06	61.1000000000000	1.84660680879745e-06	61.1000000000000	1.90645721431792e-10	61.1000000000000	8.62208082708094e-11
61.2000000000000	1.66202981688457e-06	61.2000000000000	1.57785244780939e-06	61.2000000000000	1.47160506003274e-10	61.2000000000000	6.68940458581346e-11
61.3000000000000	1.39865027470876e-06	61.3000000000000	1.32779853601051e-06	61.3000000000000	1.13544729174464e-10	61.3000000000000	4.96669372296310e-11
61.4000000000000	1.16366765112730e-06	61.4000000000000	1.10470430847442e-06	61.4000000000000	8.46451797542613e-11	61.4000000000000	4.18385326383941e-11
61.5000000000000	9.64918141832527e-07	61.5000000000000	9.16000285400287e-07	61.5000000000000	4.94768670478152e-11	61.5000000000000	3.73319153368357e-11
61.6000000000000	8.08406200647482e-07	61.6000000000000	7.67405682111644e-07	61.6000000000000	1.80726544840581e-11	61.6000000000000	3.18163273504979e-11
61.7000000000000	6.96026058122357e-07	61.7000000000000	6.60706378496911e-07	61.7000000000000	8.02913291408913e-12	61.7000000000000	3.34914318500523e-11
61.8000000000000	6.23569029301052e-07	61.8000000000000	5.91907811653414e-07	61.8000000000000	3.29229976614442e-11	61.8000000000000	4.23554524786596e-11
61.9000000000000	5.81837628743642e-07	61.9000000000000	5.52282962473782e-07	61.9000000000000	5.30011590171853e-11	61.9000000000000	5.64170932193520e-11
62	5.60999517063010e-07	62	5.32499583982826e-07	62	7.29265536847379e-11	62	6.98410218546997e-11
62.1000000000000	5.55372187349690e-07	62.1000000000000	5.27162717034457e-07	62.1000000000000	8.52082848723512e-11	62.1000000000000	8.34052826803600e-11
62.2000000000000	5.65889360260030e-07	62.2000000000000	5.37160744329412e-07	62.2000000000000	1.00348174214560e-10	62.2000000000000	9.92468329741314e-11
62.3000000000000	5.99737424167302e-07	62.3000000000000	5.69306502384848e-07	62.3000000000000	1.07222675183039e-10	62.3000000000000	1.12443387934036e-10
62.4000000000000	6.68358959288185e-07	62.4000000000000	6.34472256066943e-07	62.4000000000000	1.04767750030987e-10	62.4000000000000	1.23510091043499e-10
62.5000000000000	7.84980928258960e-07	62.5000000000000	7.45197130669340e-07	62.5000000000000	9.27418142282477e-11	62.5000000000000	1.29524835301709e-10
62.6000000000000	9.61688892076040e-07	62.6000000000000	9.12971540145691e-07	62.6000000000000	6.72617517238905e-11	62.6000000000000	1.32780897388329e-10
62.7000000000000	1.20592076413573e-06	62.7000000000000	1.14482319801823e-06	62.7000000000000	3.18483017736071e-11	62.7000000000000	1.32001076735833e-10
62.8000000000000	1.51613555132712e-06	62.8000000000000	1.43932606988528e-06	62.8000000000000	1.48503431773861e-11	62.8000000000000	1.25631061109743e-10
62.9000000000000	1.87783098404282e-06	62.9000000000000	1.78267717743097e-06	62.9000000000000	7.49178497017056e-11	62.9000000000000	1.17321263815029e-10
63	2.26179243334457e-06	63	2.14718673596792e-06	63	1.49912082747505e-10	63	9.25606258306289e-11
63.1000000000000	2.62779277981906e-06	63.1000000000000	2.49466128643405e-06	63.1000000000000	2.30112817689587e-10	63.1000000000000	7.27169435776887e-11
63.2000000000000	2.93473231138819e-06	63.2000000000000	2.78606689008143e-06	63.2000000000000	3.37728067734133e-10	63.2000000000000	5.19548848387785e-11
63.3000000000000	3.15475891987660e-06	63.3000000000000	2.99498678124621e-06	63.3000000000000	4.36045866081258e-10	63.3000000000000	2.45030662426871e-11
63.4000000000000	3.28433666396677e-06	63.4000000000000	3.11804408248406e-06	63.4000000000000	5.14706499643580e-10	63.4000000000000	1.17346132810781e-11
63.5000000000000	3.34403434365527e-06	63.5000000000000	3.17476237832182e-06	63.5000000000000	5.93017190908540e-10	63.5000000000000	4.47730741370833e-11
63.6000000000000	3.36507866727231e-06	63.6000000000000	3.19477450716477e-06	63.6000000000000	6.51041887067549e-10	63.6000000000000	7.58983986770545e-11
63.7000000000000	3.37037071318491e-06	63.7000000000000	3.19981695717786e-06	63.7000000000000	6.86689816120634e-10	63.7000000000000	1.02797770296093e-10
63.8000000000000	3.36269625123009e-06	63.8000000000000	3.19252189306951e-06	63.8000000000000	6.98198832083108e-10	63.8000000000000	1.26401999978043e-10
63.9000000000000	3.32736533081857e-06	63.9000000000000	3.15896144087446e-06	63.9000000000000	6.81890099940574e-10	63.9000000000000	1.42474476660937e-10
64	3.24516323146895e-06	64	3.08089549250212e-06	64	6.58983978496508e-10	64	1.54603441160361e-10
64.1000000000000	3.10491848054539e-06	64.1000000000000	2.94771979447717e-06	64.1000000000000	6.08807226853969e-10	64.1000000000000	1.59221968942802e-10
64.2000000000000	2.90821278881026e-06	64.2000000000000	2.76094585416331e-06	64.2000000000000	5.53814771819816e-10	64.2000000000000	1.63584701340369e-10
64.3000000000000	2.66640331503254e-06	64.3000000000000	2.53135816485894e-06	64.3000000000000	4.87375473312568e-10	64.3000000000000	1.65698565979255e-10
64.4000000000000	2.39473658858458e-06	64.4000000000000	2.27342251157836e-06	64.4000000000000	4.37465175195939e-10	64.4000000000000	1.58815183226579e-10
64.5000000000000	2.10811107059783e-06	64.5000000000000	2.00129773197943e-06	64.5000000000000	3.84869025538137e-10	64.5000000000000	1.48819623291274e-10
64.6000000000000	1.81988229464025e-06	64.6000000000000	1.72765529704577e-06	64.6000000000000	3.45654171951537e-10	64.6000000000000	1.46805234635394e-10
64.7000000000000	1.54215053527196e-06	64.7000000000000	1.46398341449583e-06	64.7000000000000	3.11842995870393e-10	64.7000000000000	1.46380685350778e-10
64.8000000000000	1.28623974404718e-06	64.8000000000000	1.22102219535236e-06	64.8000000000000	2.73988831622773e-10	64.8000000000000	1.48396850363497e-10
64.9000000000000	1.06258606535903e-06	64.9000000000000	1.00869069008525e-06	64.9000000000000	2.55841570151460e-10	64.9000000000000	1.57985624582579e-10
65	8.79836045797333e-07	65	8.35204327032102e-07	65	2.45726994307915e-10	65	1.68176583770219e-10
65.1000000000000	7.42539347342586e-07	65.1000000000000	7.04861031763926e-07	65.1000000000000	2.34892993944413e-10	65.1000000000000	1.78356884816822e-10
65.2000000000000	6.48790207335992e-07	65.2000000000000	6.15853483765250e-07	65.2000000000000	2.36344277482203e-10	65.2000000000000	1.86881621289103e-10
65.3000000000000	5.90670586220199e-07	65.3000000000000	5.60672742011548e-07	65.3000000000000	2.40421016428627e-10	65.3000000000000	1.95848670614396e-10
65.4000000000000	5.58336690659189e-07	65.4000000000000	5.29978613883486e-07	65.4000000000000	2.55466758858347e-10	65.4000000000000	2.07782235861487e-10
65.5000000000000	5.45148257202754e-07	65.5000000000000	5.17461179683210e-07	65.5000000000000	2.78511436135886e-10	65.5000000000000	2.21055174165485e-10
65.6000000000000	5.50580901759190e-07	65.6000000000000	5.22631319554989e-07	65.6000000000000	3.06476621858565e-10	65.6000000000000	2.33226771229056e-10
65.7000000000000	5.80079195344752e-07	65.7000000000000	5.50647657249215e-07	65.7000000000000	3.31967342503958e-10	65.7000000000000	2.41557884805843e-10
65.8000000000000	6.43064257843662e-07	65.8000000000000	6.10461068362156e-07	65.8000000000000	3.57530893779767e-10	65.8000000000000	2.48169484962091e-10
65.9000000000000	7.50615395617160e-07	65.9000000000000	7.12586409434834e-07	65.9000000000000	3.88311605092895e-10	65.9000000000000	2.47519338358870e-10
66	9.13173959560254e-07	66	8.66921485709327e-07	66	4.11210621109603e-10	66	2.42364350810931e-10
66.1000000000000	1.13790258637891e-06	66.1000000000000	1.08027258960419e-06	66.1000000000000	4.30407709473002e-10	66.1000000000000	2.30635066600371e-10
66.2000000000000	1.42528270075104e-06	66.2000000000000	1.35308595972106e-06	66.2000000000000	4.43465708599433e-10	66.2000000000000	2.13244533142642e-10
66.3000000000000	1.76526442530189e-06	66.3000000000000	1.67581682397611e-06	66.3000000000000	4.51841231097205e-10	66.3000000000000	1.90230053931373e-10
66.4000000000000	2.13466324794354e-06	66.4000000000000	2.02648064551170e-06	66.4000000000000	4.45691483719202e-10	66.4000000000000	1.50626178196944e-10
66.5000000000000	2.49851821010338e-06	66.5000000000000	2.37187638241210e-06	66.5000000000000	4.38529212942740e-10	66.5000000000000	1.11755937837188e-10
66.6000000000000	2.81741073671071e-06	66.6000000000000	2.67461361680432e-06	66.6000000000000	4.25604440579264e-10	66.6000000000000	6.30961949354969e-11
66.7000000000000	3.05991710547460e-06	66.7000000000000	2.90483617781945e-06	66.7000000000000	4.01474409272851e-10	66.7000000000000	2.02682315375569e-11
66.8000000000000	3.21460480456892e-06	66.8000000000000	3.05170528669407e-06	66.8000000000000	3.71608521732014e-10	66.8000000000000	2.62652122273721e-11
66.9000000000000	3.29395082054873e-06	66.9000000000000	3.12706743166302e-06	66.9000000000000	3.49031026303237e-10	66.9000000000000	6.25863805225890e-11
67	3.32564552962822e-06	67	3.15718822108124e-06	67	3.27512239550742e-10	67	1.01493924375973e-10
67.1000000000000	3.33553030529288e-06	67.1000000000000	3.16660184118689e-06	67.1000000000000	3.07636582874693e-10	67.1000000000000	1.29015020888801e-10
67.2000000000000	3.33351980330576e-06	67.2000000000000	3.16470650041367e-06	67.2000000000000	2.97886160183225e-10	67.2000000000000	1.51485934907214e-10
67.3000000000000	3.31145242959963e-06	67.3000000000000	3.14376427823504e-06	67.3000000000000	2.89713142365144e-10	67.3000000000000	1.62613034149217e-10
67.4000000000000	3.25235936671220e-06	67.4000000000000	3.08766598067223e-06	67.4000000000000	2.78236100825779e-10	67.4000000000000	1.64488866971624e-10
67.5000000000000	3.14245972177218e-06	67.5000000000000	2.98333476500545e-06	67.5000000000000	2.69835709332256e-10	67.5000000000000	1.56937574047333e-10
67.6000000000000	2.97791408243597e-06	67.6000000000000	2.82711349264275e-06	67.6000000000000	2.60477861502295e-10	67.6000000000000	1.49327661347343e-10
67.7000000000000	2.76445501867784e-06	67.7000000000000	2.62444282839169e-06	67.7000000000000	2.46977549522853e-10	67.7000000000000	1.30549793198043e-10
67.8000000000000	2.51326180666922e-06	67.8000000000000	2.38595362311855e-06	67.8000000000000	2.31938912520491e-10	67.8000000000000	1.12235554183826e-10
67.9000000000000	2.23724189041263e-06	67.9000000000000	2.12391045906202e-06	67.9000000000000	2.09404049655859e-10	67.9000000000000	1.11057829599304e-10
68	1.94950354170942e-06	68	1.85072226699390e-06	68	1.73555392279923e-10	68	9.91100534974976e-11
68.1000000000000	1.66332480766584e-06	68.1000000000000	1.57901084207879e-06	68.1000000000000	1.38857814135918e-10	68.1000000000000	7.95949972598464e-11
68.2000000000000	1.39208936111856e-06	68.2000000000000	1.32149236442558e-06	68.2000000000000	9.71205338373693e-11	68.2000000000000	6.67803590204130e-11
68.3000000000000	1.14867820855125e-06	68.3000000000000	1.09039634743624e-06	68.3000000000000	5.92397242371590e-11	68.3000000000000	5.61684032618359e-11
68.4000000000000	9.44138056624411e-07	68.4000000000000	8.96200118560842e-07	68.4000000000000	3.31290550548147e-11	68.4000000000000	4.67199612330660e-11
68.5000000000000	7.85406534475897e-07	68.5000000000000	7.45505618127140e-07	68.5000000000000	6.94200252837618e-12	68.5000000000000	4.54871695865222e-11
68.6000000000000	6.72824302938579e-07	68.6000000000000	6.38623156135054e-07	68.6000000000000	2.15294448935310e-11	68.6000000000000	5.03153074760121e-11
68.7000000000000	6.00019381735706e-07	68.7000000000000	5.69501535707673e-07	68.7000000000000	4.17834655763727e-11	68.7000000000000	5.68523006450050e-11
68.8000000000000	5.57557415348242e-07	68.8000000000000	5.29189900788651e-07	68.8000000000000	6.31015240060151e-11	68.8000000000000	6.62154775454837e-11
68.9000000000000	5.38221485157919e-07	68.9000000000000	5.10832293798558e-07	68.9000000000000	8.30624458103557e-11	68.9000000000000	7.87920839684375e-11
69	5.40332189657988e-07	69	5.12841715760715e-07	69	9.41060562809071e-11	69	9.39301969538064e-11
69.1000000000000	5.67868880807509e-07	69.1000000000000	5.38989974430137e-07	69.1000000000000	9.98898741499943e-11	69.1000000000000	1.03774766557763e-10
69.2000000000000	6.28538657565514e-07	69.2000000000000	5.96597178770253e-07	69.2000000000000	1.02051700423544e-10	69.2000000000000	1.12077458425119e-10
69.3000000000000	7.31481920368537e-07	69.3000000000000	6.94341801832366e-07	69.3000000000000	9.65947322129068e-11	69.3000000000000	1.19849019597496e-10
69.4000000000000	8.85403059314172e-07	69.4000000000000	8.40467505369702e-07	69.4000000000000	7.97975019395381e-11	69.4000000000000	1.22232890475971e-10
69.5000000000000	1.09664071246129e-06	69.5000000000000	1.04100267783736e-06	69.5000000000000	5.21147569543246e-11	69.5000000000000	1.28267174659413e-10
69.6000000000000	1.36660618998974e-06	69.6000000000000	1.29730320175270e-06	69.6000000000000	1.91988647202379e-11	69.6000000000000	1.30544464127524e-10
69.7000000000000	1.68833892999487e-06	69.7000000000000	1.60273895133400e-06	69.7000000000000	2.88249424329479e-11	69.7000000000000	1.30269128817417e-10
69.8000000000000	2.04341967169341e-06	69.8000000000000	1.93984563878757e-06	69.8000000000000	9.45767908433481e-11	69.8000000000000	1.24087407016305e-10
69.9000000000000	2.40163629428025e-06	69.9000000000000	2.27993398382864e-06	69.9000000000000	1.85901072313754e-10	69.9000000000000	1.20818910431808e-10
70	2.72603029216612e-06	70	2.58792254115292e-06	70	2.71256794803776e-10	70	1.04602548844923e-10
70.1000000000000	2.98351050176393e-06	70.1000000000000	2.83239878307029e-06	70.1000000000000	3.53917783968427e-10	70.1000000000000	7.30366878087807e-11
70.2000000000000	3.15716945387123e-06	70.2000000000000	2.99730374209162e-06	70.2000000000000	4.44362768803330e-10	70.2000000000000	4.30446789323469e-11
70.3000000000000	3.25293656899817e-06	70.3000000000000	3.08826920303318e-06	70.3000000000000	5.26698684666371e-10	70.3000000000000	1.08428821476991e-11
70.4000000000000	3.29458501191482e-06	70.4000000000000	3.12784581879555e-06	70.4000000000000	5.94116755792129e-10	70.4000000000000	2.09503525638866e-11
70.5000000000000	3.30876419774029e-06	70.5000000000000	3.14133574619291e-06	70.5000000000000	6.48478604148295e-10	70.5000000000000	5.10880227011512e-11
70.6000000000000	3.30989572638885e-06	70.6000000000000	3.14241897036993e-06	70.6000000000000	6.78818778965251e-10	70.6000000000000	7.67244046073756e-11
70.7000000000000	3.29499695439495e-06	70.7000000000000	3.12826257342635e-06	70.7000000000000	6.88203272147803e-10	70.7000000000000	1.01110231298662e-10
70.8000000000000	3.25011824386934e-06	70.8000000000000	3.08563642903437e-06	70.8000000000000	6.78010536603324e-10	70.8000000000000	1.20452980922892e-10
70.9000000000000	3.16113861487111e-06	70.9000000000000	3.00112535533970e-06	70.9000000000000	6.44385877990317e-10	70.9000000000000	1.34846800392552e-10
71	3.02107592276002e-06	71	2.86812307770390e-06	71	5.93818327843110e-10	71	1.41348266424757e-10
71.1000000000000	2.83139866574800e-06	71.1000000000000	2.68801929692586e-06	71.1000000000000	5.43186828849684e-10	71.1000000000000	1.44042999750127e-10
71.2000000000000	2.59945134573059e-06	71.2000000000000	2.46779085877336e-06	71.2000000000000	4.96925167681184e-10	71.2000000000000	1.40405020943035e-10
71.3000000000000	2.33551838135782e-06	71.3000000000000	2.21719485082872e-06	71.3000000000000	4.30718571919897e-10	71.3000000000000	1.51961998540173e-10
71.4000000000000	2.05157109967047e-06	71.4000000000000	1.94760685268136e-06	71.4000000000000	3.69924535448263e-10	71.4000000000000	1.52734713765312e-10
71.5000000000000	1.76118306427497e-06	71.5000000000000	1.67191488564811e-06	71.5000000000000	3.26942029005295e-10	71.5000000000000	1.59593227522237e-10
71.6000000000000	1.47922946069912e-06	71.6000000000000	1.40422568506438e-06	71.6000000000000	2.84334333855441e-10	71.6000000000000	1.65501390370082e-10
71.7000000000000	1.22062217577934e-06	71.7000000000000	1.15871914907473e-06	71.7000000000000	2.55287346817568e-10	71.7000000000000	1.69960046036977e-10
71.8000000000000	9.98513758787567e-07	71.8000000000000	9.47860872457795e-07	71.8000000000000	2.37534436564602e-10	71.8000000000000	1.74253500517807e-10
71.9000000000000	8.21942581552548e-07	71.9000000000000	7.80228017305262e-07	71.9000000000000	2.22968310481519e-10	71.9000000000000	1.84376958145549e-10
72	6.93306850152453e-07	72	6.58103415318578e-07	72	2.17662332602231e-10	72	1.94427585142876e-10
72.1000000000000	6.07868297919367e-07	72.1000000000000	5.76988401945755e-07	72.1000000000000	2.16758166970976e-10	72.1000000000000	2.02229344381522e-10
72.2000000000000	5.56911237126201e-07	72.2000000000000	5.28607849048512e-07	72.2000000000000	2.25389484853622e-10	72.2000000000000	2.11757722468064e-10
72.3000000000000	5.32917569628921e-07	72.3000000000000	5.05832874253542e-07	72.3000000000000	2.39719355477064e-10	72.3000000000000	2.22476259637006e-10
72.4000000000000	5.33258486257182e-07	72.4000000000000	5.06164447244828e-07	72.4000000000000	2.59969823446227e-10	72.4000000000000	2.30725660799180e-10
72.5000000000000	5.60626087775518e-07	72.5000000000000	5.32160482791255e-07	72.5000000000000	2.83238321685531e-10	72.5000000000000	2.39841924098982e-10
72.6000000000000	6.21245556331473e-07	72.6000000000000	5.89723619270899e-07	72.6000000000000	3.10317105345348e-10	72.6000000000000	2.45062636849980e-10
72.7000000000000	7.22577354395071e-07	72.7000000000000	6.85933478905554e-07	72.7000000000000	3.41707107054390e-10	72.7000000000000	2.44511966229766e-10
72.8000000000000	8.71672876101570e-07	72.8000000000000	8.27490067578651e-07	72.8000000000000	3.68647334880734e-10	72.8000000000000	2.41893616248490e-10
72.9000000000000	1.07384960301715e-06	72.9000000000000	1.01943972730112e-06	72.9000000000000	3.93345800375755e-10	72.9000000000000	2.32798669230760e-10
73	1.33082817832531e-06	73	1.26340392192503e-06	73	4.18681977976121e-10	73	2.20445883769571e-10
73.1000000000000	1.63775984063363e-06	73.1000000000000	1.55478246632867e-06	73.1000000000000	4.36237712619914e-10	73.1000000000000	1.95941041170045e-10
73.2000000000000	1.97997713158316e-06	73.2000000000000	1.87965789955058e-06	73.2000000000000	4.47357706434559e-10	73.2000000000000	1.61294977374382e-10
73.3000000000000	2.33145627248632e-06	73.3000000000000	2.21332270378127e-06	73.3000000000000	4.46005898879776e-10	73.3000000000000	1.18532739179500e-10
73.4000000000000	2.65785632080906e-06	73.4000000000000	2.52318760196602e-06	73.4000000000000	4.45020020833908e-10	73.4000000000000	7.10187464392220e-11
73.5000000000000	2.92545691493729e-06	73.5000000000000	2.77724608643837e-06	73.5000000000000	4.26698676392334e-10	73.5000000000000	2.96793700726994e-11
73.6000000000000	3.11338722625010e-06	73.6000000000000	2.95567970276522e-06	73.6000000000000	3.99449362475934e-10	73.6000000000000	9.94404558696260e-12
73.7000000000000	3.22230393301481e-06	73.7000000000000	3.05911090592304e-06	73.7000000000000	3.79639431002943e-10	73.7000000000000	4.71214178787704e-11
73.8000000000000	3.27242209863243e-06	73.8000000000000	3.10671838654741e-06	73.8000000000000	3.49459128301532e-10	73.8000000000000	8.51958503744754e-11
73.9000000000000	3.29033626123021e-06	73.9000000000000	3.12375761346573e-06	73.9000000000000	3.26551230500627e-10	73.9000000000000	1.17791998377470e-10
74	3.29330482706780e-06	74	3.12660411871946e-06	74	3.10439673967267e-10	74	1.46760825714409e-10
74.1000000000000	3.28207972088990e-06	74.1000000000000	3.11595732860326e-06	74.1000000000000	2.97809776839131e-10	74.1000000000000	1.69674052585833e-10
74.2000000000000	3.24541816176804e-06	74.2000000000000	3.08115071412374e-06	74.2000000000000	2.84323675714404e-10	74.2000000000000	1.84657622526174e-10
74.3000000000000	3.16988058557399e-06	74.3000000000000	3.00943165676415e-06	74.3000000000000	2.83076673213145e-10	74.3000000000000	1.97548644109702e-10
74.4000000000000	3.04706326659243e-06	74.4000000000000	2.89282756504861e-06	74.4000000000000	2.74635425512315e-10	74.4000000000000	1.95978344663672e-10
74.5000000000000	2.87564735046431e-06	74.5000000000000	2.73006849127455e-06	74.5000000000000	2.50963694270467e-10	74.5000000000000	1.95413463188743e-10
74.6000000000000	2.65986190228773e-06	74.6000000000000	2.52518912624566e-06	74.6000000000000	2.26467733455138e-10	74.6000000000000	1.82863502118380e-10
74.7000000000000	2.40743674950750e-06	74.7000000000000	2.28552840120244e-06	74.7000000000000	1.97397653778353e-10	74.7000000000000	1.65670144269825e-10
74.8000000000000	2.12874567750987e-06	74.8000000000000	2.02092955170485e-06	74.8000000000000	1.69235292446501e-10	74.8000000000000	1.50089718431445e-10
74.9000000000000	1.83700542955023e-06	74.9000000000000	1.74394525132016e-06	74.9000000000000	1.34665611994933e-10	74.9000000000000	1.35262467892971e-10
75	1.54794280149417e-06	75	1.46949688861753e-06	75	1.02355457443082e-10	75	1.20063958775063e-10
75.1000000000000	1.27804024963041e-06	75.1000000000000	1.21325171242859e-06	75.1000000000000	7.26583238019884e-11	75.1000000000000	1.11302966843141e-10
75.2000000000000	1.04219683905171e-06	75.2000000000000	9.89342581192432e-07	75.2000000000000	3.98152621983172e-11	75.2000000000000	1.01959329867896e-10
75.3000000000000	8.51198075579873e-07	75.3000000000000	8.08006520358617e-07	75.3000000000000	1.82254211722466e-11	75.3000000000000	9.92734783267224e-11
75.4000000000000	7.09260564946135e-07	75.4000000000000	6.73240720061585e-07	75.4000000000000	7.78221931341250e-12	75.4000000000000	9.75806102587740e-11
75.5000000000000	6.13282836070539e-07	75.5000000000000	5.82120289749355e-07	75.5000000000000	2.78035372502927e-11	75.5000000000000	1.03728581279938e-10
75.6000000000000	5.55488979259167e-07	75.6000000000000	5.27252547399826e-07	75.6000000000000	4.89137619297253e-11	75.6000000000000	1.12692077891552e-10
75.7000000000000	5.28291179691109e-07	75.7000000000000	5.01434383792798e-07	75.7000000000000	6.44657660586745e-11	75.7000000000000	1.22847509942403e-10
75.8000000000000	5.28230209795311e-07	75.8000000000000	5.01379204820296e-07	75.8000000000000	7.67634844578424e-11	75.8000000000000	1.33660194023832e-10
75.9000000000000	5.56833100517906e-07	75.9000000000000	5.28538709687609e-07	75.9000000000000	8.57500737083683e-11	75.9000000000000	1.45801593021133e-10
76	6.18979433042455e-07	76	5.87549429553746e-07	76	9.09814446004020e-11	76	1.55326418393997e-10
76.1000000000000	7.20692820976865e-07	76.1000000000000	6.84120426086565e-07	76.1000000000000	8.58229043387837e-11	76.1000000000000	1.61614721605474e-10
76.2000000000000	8.67569891482845e-07	76.2000000000000	8.23562622542795e-07	76.2000000000000	7.22479853720870e-11	76.2000000000000	1.68379088449910e-10
76.3000000000000	1.06384261755466e-06	76.3000000000000	1.00989804963092e-06	76.3000000000000	5.63638025141700e-11	76.3000000000000	1.72429182043743e-10
76.4000000000000	1.31113955958995e-06	76.4000000000000	1.24465893769354e-06	76.4000000000000	2.27871055358264e-11	76.4000000000000	1.74519954043717e-10
76.5000000000000	1.60607936905421e-06	76.5000000000000	1.52465921487988e-06	76.5000000000000	1.61382018859513e-11	76.5000000000000	1.77465153683443e-10
76.6000000000000	1.93700037698363e-06	76.6000000000000	1.83882424131809e-06	76.6000000000000	7.21165349659714e-11	76.6000000000000	1.87430515552478e-10
76.7000000000000	2.28154651793489e-06	76.7000000000000	2.16592654034287e-06	76.7000000000000	1.42527767366119e-10	76.7000000000000	1.80303771912804e-10
76.8000000000000	2.60801554574641e-06	76.8000000000000	2.47587017732087e-06	76.8000000000000	2.16150652931901e-10	76.8000000000000	1.77475811824479e-10
76.9000000000000	2.88264791237225e-06	76.9000000000000	2.73662747041215e-06	76.9000000000000	3.06883407574787e-10	76.9000000000000	1.61348268079564e-10
77	3.08152135630735e-06	77	2.92545660407484e-06	77	3.88375553939113e-10	77	1.37232447627866e-10
77.1000000000000	3.20088473237945e-06	77.1000000000000	3.03882364960373e-06	77.1000000000000	4.65542271399499e-10	77.1000000000000	1.00843777772752e-10
77.2000000000000	3.25786921528959e-06	77.2000000000000	3.09296617651000e-06	77.2000000000000	5.29542631966251e-10	77.2000000000000	7.23421322845752e-11
77.3000000000000	3.27879162753675e-06	77.3000000000000	3.11286518517306e-06	77.3000000000000	5.84124748570503e-10	77.3000000000000	3.85327325602702e-11
77.4000000000000	3.28287002560046e-06	77.4000000000000	3.11675351660767e-06	77.4000000000000	6.19680307067938e-10	77.4000000000000	7.14450720806781e-12
77.5000000000000	3.27347212447648e-06	77.5000000000000	3.10782559509448e-06	77.5000000000000	6.37131236658206e-10	77.5000000000000	2.27888818926658e-11
77.6000000000000	3.24138258456230e-06	77.6000000000000	3.07734252658065e-06	77.6000000000000	6.34909014252116e-10	77.6000000000000	4.59614568626421e-11
77.7000000000000	3.17404068539418e-06	77.7000000000000	3.01337736807739e-06	77.7000000000000	6.09857053746055e-10	77.7000000000000	6.47126796593511e-11
77.8000000000000	3.06260993632179e-06	77.8000000000000	2.90754801390847e-06	77.8000000000000	5.73528780023480e-10	77.8000000000000	7.93054510950242e-11
77.9000000000000	2.90421548854170e-06	77.9000000000000	2.75713311914672e-06	77.9000000000000	5.30713251123416e-10	77.9000000000000	8.85727047261753e-11
78	2.70090406928603e-06	78	2.56407343179887e-06	78	4.83019846342359e-10	78	1.01390895679288e-10
78.1000000000000	2.45826666400717e-06	78.1000000000000	2.33368540314416e-06	78.1000000000000	4.31565894132291e-10	78.1000000000000	1.12333253809993e-10
78.2000000000000	2.18503602766873e-06	78.2000000000000	2.07427593501563e-06	78.2000000000000	3.77394115957941e-10	78.2000000000000	1.23449694910960e-10
78.3000000000000	1.89368796021938e-06	78.3000000000000	1.79766549024407e-06	78.3000000000000	3.43447936757002e-10	78.3000000000000	1.16362031121753e-10
78.4000000000000	1.60021053652315e-06	78.4000000000000	1.51904959722060e-06	78.4000000000000	3.01668023894308e-10	78.4000000000000	1.20696341809889e-10
78.5000000000000	1.32218888992952e-06	78.5000000000000	1.25509987292105e-06	78.5000000000000	2.66881627908333e-10	78.5000000000000	1.26448185255867e-10
78.6000000000000	1.07585958986078e-06	78.6000000000000	1.02124707979101e-06	78.6000000000000	2.43360886997834e-10	78.6000000000000	1.35582212124064e-10
78.7000000000000	8.73402770551479e-07	78.7000000000000	8.29051929329694e-07	78.7000000000000	2.19351647956501e-10	78.7000000000000	1.40540024062830e-10
78.8000000000000	7.20599219405926e-07	78.8000000000000	6.83986776550682e-07	78.8000000000000	2.00838456976271e-10	78.8000000000000	1.47352352541930e-10
78.9000000000000	6.15964411920800e-07	78.9000000000000	5.84645668766370e-07	78.9000000000000	1.96711980038344e-10	78.9000000000000	1.55006674162905e-10
79	5.52790657692981e-07	79	5.24668079648905e-07	79	1.99202432327184e-10	79	1.65334412827178e-10
79.1000000000000	5.23612106562155e-07	79.1000000000000	4.96966167773394e-07	79.1000000000000	2.10588879667739e-10	79.1000000000000	1.75589320861036e-10
79.2000000000000	5.24250223676859e-07	79.2000000000000	4.97574124125322e-07	79.2000000000000	2.26734186981048e-10	79.2000000000000	1.85305992772555e-10
79.3000000000000	5.55109751942950e-07	79.3000000000000	5.26876984707769e-07	79.3000000000000	2.48236986521988e-10	79.3000000000000	1.93194793496332e-10
79.4000000000000	6.19837184245853e-07	79.4000000000000	5.88334714279881e-07	79.4000000000000	2.76385136999124e-10	79.4000000000000	1.98848937316143e-10
79.5000000000000	7.23181775796888e-07	79.5000000000000	6.86458800913670e-07	79.5000000000000	3.02513569749863e-10	79.5000000000000	1.98498995018781e-10
79.6000000000000	8.69460270891409e-07	79.6000000000000	8.25339402155123e-07	79.6000000000000	3.28485683098734e-10	79.6000000000000	1.97989180605873e-10
79.7000000000000	1.06188899984261e-06	79.7000000000000	1.00803919700354e-06	79.7000000000000	3.54797080603930e-10	79.7000000000000	1.93844940099552e-10
79.8000000000000	1.30182060509298e-06	79.8000000000000	1.23582549882428e-06	79.8000000000000	3.86513931971422e-10	79.8000000000000	1.78701498043665e-10
79.9000000000000	1.58688435547560e-06	79.9000000000000	1.50644652130438e-06	79.9000000000000	4.10459222166537e-10	79.9000000000000	1.56127555328567e-10
80	1.90789284815196e-06	80	1.81118019249027e-06	80	4.23133528215658e-10	80	1.25680799101247e-10
80.1000000000000	2.24575365237456e-06	80.1000000000000	2.13190060449620e-06	80.1000000000000	4.32944347039665e-10	80.1000000000000	1.03147712593454e-10
80.2000000000000	2.57136671777403e-06	80.2000000000000	2.44100303881112e-06	80.2000000000000	4.35647962149233e-10	80.2000000000000	6.73079370017149e-11
80.3000000000000	2.85129611299340e-06	80.3000000000000	2.70674784452751e-06	80.3000000000000	4.32869740052411e-10	80.3000000000000	3.65876218211270e-11
80.4000000000000	3.05911015274774e-06	80.4000000000000	2.90406145886379e-06	80.4000000000000	4.22705426217362e-10	80.4000000000000	4.67181848762266e-13
80.5000000000000	3.18723714620717e-06	80.5000000000000	3.02571873689317e-06	80.5000000000000	4.08332923029775e-10	80.5000000000000	3.31255023411359e-11
80.6000000000000	3.24996744183181e-06	80.6000000000000	3.08530347581382e-06	80.6000000000000	3.85121268209332e-10	80.6000000000000	6.91962043219974e-11
80.7000000000000	3.27327685134549e-06	80.7000000000000	3.10746815834762e-06	80.7000000000000	3.62472718506979e-10	80.7000000000000	1.05050190768452e-10
80.8000000000000	3.27796456467411e-06	80.8000000000000	3.11194640190138e-06	80.8000000000000	3.40211414595615e-10	80.8000000000000	1.37152511570093e-10
80.9000000000000	3.26935717431809e-06	80.9000000000000	3.10379449430798e-06	80.9000000000000	3.23385762612816e-10	80.9000000000000	1.64178004524729e-10
81	3.23961806358852e-06	81	3.07556562084699e-06	81	3.03234770626659e-10	81	1.83229431627296e-10
81.1000000000000	3.17684613548863e-06	81.1000000000000	3.01596399410187e-06	81.1000000000000	2.86952683836716e-10	81.1000000000000	1.95162996874387e-10
81.2000000000000	3.07223464979245e-06	81.2000000000000	2.91664132845426e-06	81.2000000000000	2.68048694351819e-10	81.2000000000000	1.98479455093548e-10
81.3000000000000	2.92223250042412e-06	81.3000000000000	2.77422048000631e-06	81.3000000000000	2.51873188972240e-10	81.3000000000000	1.91043625363818e-10
81.4000000000000	2.72763851860702e-06	81.4000000000000	2.58946422171391e-06	81.4000000000000	2.32102337349716e-10	81.4000000000000	1.79733561367357e-10
81.5000000000000	2.49252999395821e-06	81.5000000000000	2.36622218885429e-06	81.5000000000000	2.05560013455397e-10	81.5000000000000	1.70883751593465e-10
81.6000000000000	2.22422518092458e-06	81.6000000000000	2.11148672057959e-06	81.6000000000000	1.73415060089610e-10	81.6000000000000	1.57367452402468e-10
81.7000000000000	1.93429096739806e-06	81.7000000000000	1.83621150995350e-06	81.7000000000000	1.48435930213964e-10	81.7000000000000	1.44339651342307e-10
81.8000000000000	1.63851057699560e-06	81.8000000000000	1.55538583079817e-06	81.8000000000000	1.04328989891656e-10	81.8000000000000	1.30048860569332e-10
81.9000000000000	1.35500594566906e-06	81.9000000000000	1.28622160389114e-06	81.9000000000000	5.86570791938357e-11	81.9000000000000	1.19531051723243e-10
82	1.10095009731026e-06	82	1.04501804898405e-06	82	2.92974533522283e-11	82	1.07624131828743e-10
82.1000000000000	8.89592262964811e-07	82.1000000000000	8.44358192253480e-07	82.1000000000000	8.84625706021325e-13	82.1000000000000	9.79749614771208e-11
82.2000000000000	7.28018934026409e-07	82.2000000000000	6.90966176719599e-07	82.2000000000000	2.14992468272612e-11	82.2000000000000	9.42126376912711e-11
82.3000000000000	6.16272414433183e-07	82.3000000000000	5.84871981956781e-07	82.3000000000000	4.38706848626680e-11	82.3000000000000	9.91491333479644e-11
82.4000000000000	5.48842566061580e-07	82.4000000000000	5.20852042384945e-07	82.4000000000000	6.19646556287989e-11	82.4000000000000	1.04218855767613e-10
82.5000000000000	5.18577609298632e-07	82.5000000000000	4.92115807659843e-07	82.5000000000000	7.88507037441377e-11	82.5000000000000	1.11388231971432e-10
82.6000000000000	5.20705661699594e-07	82.6000000000000	4.94140317996994e-07	82.6000000000000	8.86597462113059e-11	82.6000000000000	1.21463727964510e-10
82.7000000000000	5.54545881215063e-07	82.7000000000000	5.26268930656215e-07	82.7000000000000	9.52642409401960e-11	82.7000000000000	1.28540733612681e-10
82.8000000000000	6.22547092987702e-07	82.8000000000000	5.90832128111174e-07	82.8000000000000	1.00367714139793e-10	82.8000000000000	1.38166811325391e-10
82.9000000000000	7.28307618658164e-07	82.9000000000000	6.91238360772672e-07	82.9000000000000	9.96411841924783e-11	82.9000000000000	1.45726986033878e-10
83	8.75015189194528e-07	83	8.30523772421543e-07	83	9.21893672511942e-11	83	1.53336898733869e-10
83.1000000000000	1.06493389928630e-06	83.1000000000000	1.01081611525444e-06	83.1000000000000	7.11590786295346e-11	83.1000000000000	1.56184398747428e-10
83.2000000000000	1.29901184742209e-06	83.2000000000000	1.23303499677263e-06	83.2000000000000	3.94297927641674e-11	83.2000000000000	1.58937751848498e-10
83.3000000000000	1.57560776514742e-06	83.3000000000000	1.49562784201862e-06	83.3000000000000	6.89759360739117e-12	83.3000000000000	1.66814118074399e-10
83.4000000000000	1.88759738328770e-06	83.4000000000000	1.79182115722654e-06	83.4000000000000	6.54925003118478e-11	83.4000000000000	1.59996460524781e-10
83.5000000000000	2.21892275398261e-06	83.5000000000000	2.10637046826889e-06	83.5000000000000	1.25154997476784e-10	83.5000000000000	1.54633639226631e-10
83.6000000000000	2.54310723590834e-06	83.6000000000000	2.41412986312639e-06	83.6000000000000	1.91015203654388e-10	83.6000000000000	1.44583012229305e-10
83.7000000000000	2.82724465883177e-06	83.7000000000000	2.68391155167080e-06	83.7000000000000	2.62824428887143e-10	83.7000000000000	1.27387878023910e-10
83.8000000000000	3.04287886621069e-06	83.8000000000000	2.88866137054811e-06	83.8000000000000	3.34658523115650e-10	83.8000000000000	1.05586650533951e-10
83.9000000000000	3.17883861811197e-06	83.9000000000000	3.01778795730456e-06	83.9000000000000	4.20934398448480e-10	83.9000000000000	7.94031507211912e-11
84	3.24670395812632e-06	84	3.08226165834924e-06	84	4.92949681074606e-10	84	5.08322273162776e-11
84.1000000000000	3.27204967121020e-06	84.1000000000000	3.10635797617920e-06	84.1000000000000	5.53971091221683e-10	84.1000000000000	1.96163085774970e-11
84.2000000000000	3.27710844238993e-06	84.2000000000000	3.11118412454903e-06	84.2000000000000	5.97079719000249e-10	84.2000000000000	1.43067779845296e-11
84.3000000000000	3.26887493962147e-06	84.3000000000000	3.10336772280095e-06	84.3000000000000	6.26634744094190e-10	84.3000000000000	4.39293046383682e-11
84.4000000000000	3.24041197785618e-06	84.4000000000000	3.07632553564474e-06	84.4000000000000	6.31629859526584e-10	84.4000000000000	6.98072710747510e-11
84.5000000000000	3.18009156607957e-06	84.5000000000000	3.01903461696895e-06	84.5000000000000	6.24540419380537e-10	84.5000000000000	9.14361919512885e-11
84.6000000000000	3.07918318753764e-06	84.6000000000000	2.92319406547392e-06	84.6000000000000	5.94049254232232e-10	84.6000000000000	1.08309805568751e-10
84.7000000000000	2.93397041239984e-06	84.7000000000000	2.78529243402659e-06	84.7000000000000	5.53409762460433e-10	84.7000000000000	1.25517374272022e-10
84.8000000000000	2.74478762207764e-06	84.8000000000000	2.60566098830850e-06	84.8000000000000	4.95926855137441e-10	84.8000000000000	1.44959599879257e-10
84.9000000000000	2.51488863689531e-06	84.9000000000000	2.38737815472234e-06	84.9000000000000	4.34052793707451e-10	84.9000000000000	1.59426249979333e-10
85	2.25062646563856e-06	85	2.13647397195871e-06	85	3.91159105106453e-10	85	1.68324021387889e-10
85.1000000000000	1.96258696227858e-06	85.1000000000000	1.86300091264968e-06	85.1000000000000	3.44353878745096e-10	85.1000000000000	1.72240888218766e-10
85.2000000000000	1.66603991402781e-06	85.2000000000000	1.58146725581787e-06	85.2000000000000	3.12990522388645e-10	85.2000000000000	1.79561254753935e-10
85.3000000000000	1.37913466602413e-06	85.3000000000000	1.30910461848544e-06	85.3000000000000	2.71114686256624e-10	85.3000000000000	1.81259451892402e-10
85.4000000000000	1.11956453530127e-06	85.4000000000000	1.06268586641534e-06	85.4000000000000	2.46069831177920e-10	85.4000000000000	1.87270643436932e-10
85.5000000000000	9.01352054327731e-07	85.5000000000000	8.55516640640985e-07	85.5000000000000	2.20845564058436e-10	85.5000000000000	1.90830462543090e-10
85.6000000000000	7.32661829871972e-07	85.6000000000000	6.95363397085203e-07	85.6000000000000	2.12468265203825e-10	85.6000000000000	1.93505655943227e-10
85.7000000000000	6.14933735931800e-07	85.7000000000000	5.83595687331240e-07	85.7000000000000	2.03652206209881e-10	85.7000000000000	1.98362215542147e-10
85.8000000000000	5.43955636089777e-07	85.8000000000000	5.16210134193784e-07	85.8000000000000	2.03874250814806e-10	85.8000000000000	2.04362748945641e-10
85.9000000000000	5.13093509013629e-07	85.9000000000000	4.86908605878966e-07	85.9000000000000	2.10519601751002e-10	85.9000000000000	2.12496686913255e-10
86	5.17135791966439e-07	86	4.90747915193879e-07	86	2.22996732190950e-10	86	2.19303686321837e-10
86.1000000000000	5.54347122871945e-07	86.1000000000000	5.26081226581709e-07	86.1000000000000	2.39973374505098e-10	86.1000000000000	2.25714558155232e-10
86.2000000000000	6.25994019287646e-07	86.2000000000000	5.94107804730015e-07	86.2000000000000	2.61483279473396e-10	86.2000000000000	2.33018937478846e-10
86.3000000000000	7.34551928616156e-07	86.3000000000000	6.97177947373007e-07	86.3000000000000	2.91281665454335e-10	86.3000000000000	2.35836239426135e-10
86.4000000000000	8.82188947670670e-07	86.4000000000000	8.37354260596612e-07	86.4000000000000	3.29979599200669e-10	86.4000000000000	2.31391794613955e-10
86.5000000000000	1.07028033369261e-06	86.5000000000000	1.01594327794885e-06	86.5000000000000	3.62380347951330e-10	86.5000000000000	2.24076757149305e-10
86.6000000000000	1.29937026116522e-06	86.6000000000000	1.23343573577017e-06	86.6000000000000	3.86098264471002e-10	86.6000000000000	2.07828421139311e-10
86.7000000000000	1.56832878239754e-06	86.7000000000000	1.48877196792796e-06	86.7000000000000	4.09706046866631e-10	86.7000000000000	1.92542870536272e-10
86.8000000000000	1.87186260802719e-06	86.8000000000000	1.77693409675328e-06	86.8000000000000	4.24012824851161e-10	86.8000000000000	1.63153046628395e-10
86.9000000000000	2.19676558721460e-06	86.9000000000000	2.08536293833106e-06	86.9000000000000	4.24432045065259e-10	86.9000000000000	1.48652645748371e-10
87	2.51916958582399e-06	87	2.39142275582083e-06	87	4.26638280259795e-10	87	1.24725119121649e-10
87.1000000000000	2.80706071364989e-06	87.1000000000000	2.66473511878473e-06	87.1000000000000	4.20694590275161e-10	87.1000000000000	9.16156039920679e-11
87.2000000000000	3.03019494651835e-06	87.2000000000000	2.87657215025661e-06	87.2000000000000	4.04686062438486e-10	87.2000000000000	6.04067906806449e-11
87.3000000000000	3.17399437932409e-06	87.3000000000000	3.01310681827260e-06	87.3000000000000	3.86716436651113e-10	87.3000000000000	2.20072848833297e-11
87.4000000000000	3.24714231503265e-06	87.4000000000000	3.08258502279557e-06	87.4000000000000	3.71022323975012e-10	87.4000000000000	1.62678759352275e-11
87.5000000000000	3.27461124527417e-06	87.5000000000000	3.10869453734597e-06	87.5000000000000	3.45790951428171e-10	87.5000000000000	5.22817344972282e-11
87.6000000000000	3.28001511817888e-06	87.6000000000000	3.11384881435117e-06	87.6000000000000	3.21763948818443e-10	87.6000000000000	8.76045902487022e-11
87.7000000000000	3.27200121041926e-06	87.7000000000000	3.10625499011508e-06	87.7000000000000	2.97795565984416e-10	87.7000000000000	1.17820420086900e-10
87.8000000000000	3.24433217357978e-06	87.8000000000000	3.07998954340860e-06	87.8000000000000	2.77029954531827e-10	87.8000000000000	1.41071154757810e-10
87.9000000000000	3.18530238274661e-06	87.9000000000000	3.02394902540470e-06	87.9000000000000	2.57404764170133e-10	87.9000000000000	1.61513469265628e-10
88	3.08600814946658e-06	88	2.92967797221877e-06	88	2.36834551969878e-10	88	1.73416836446449e-10
88.1000000000000	2.94281742263536e-06	88.1000000000000	2.79372371281283e-06	88.1000000000000	2.13681516925135e-10	88.1000000000000	1.72274638998715e-10
88.2000000000000	2.75618705103398e-06	88.2000000000000	2.61653148037055e-06	88.2000000000000	1.92835969414773e-10	88.2000000000000	1.69611880096454e-10
88.3000000000000	2.52926087185301e-06	88.3000000000000	2.40108252036464e-06	88.3000000000000	1.68070002359855e-10	88.3000000000000	1.54409818264867e-10
88.4000000000000	2.26791042834407e-06	88.4000000000000	2.15294818062262e-06	88.4000000000000	1.30301103240527e-10	88.4000000000000	1.37285738333048e-10
88.5000000000000	1.98195305500803e-06	88.5000000000000	1.88144858448425e-06	88.5000000000000	8.43947134399059e-11	88.5000000000000	1.10734532654533e-10
88.6000000000000	1.68583010839996e-06	88.6000000000000	1.60030768547870e-06	88.6000000000000	4.85620432755241e-11	88.6000000000000	9.71454028331209e-11
88.7000000000000	1.39727891834696e-06	88.7000000000000	1.32635121019575e-06	88.7000000000000	8.95639118425606e-12	88.7000000000000	8.43218828094905e-11
88.8000000000000	1.13404139767681e-06	88.8000000000000	1.07643374747113e-06	88.8000000000000	1.70619074424394e-11	88.8000000000000	7.44346806413887e-11
88.9000000000000	9.10609632143178e-07	88.9000000000000	8.64308919545920e-07	88.9000000000000	4.81197304225134e-11	88.9000000000000	7.00133284681215e-11
89	7.36044711402428e-07	89	6.98576299029696e-07	89	7.06332770050722e-11	89	7.19602155641042e-11
89.1000000000000	6.13087724588013e-07	89.1000000000000	5.81845830183170e-07	89.1000000000000	9.33439991968044e-11	89.1000000000000	7.08588743236760e-11
89.2000000000000	5.38865785770781e-07	89.2000000000000	5.11380934042904e-07	89.2000000000000	1.07510444991021e-10	89.2000000000000	7.50830508877698e-11
89.3000000000000	5.07468296717661e-07	89.3000000000000	4.81572730137714e-07	89.3000000000000	1.18816956273804e-10	89.3000000000000	8.12576672615251e-11
89.4000000000000	5.13451364980710e-07	89.4000000000000	4.87254398606751e-07	89.4000000000000	1.27995392062985e-10	89.4000000000000	9.05568953157854e-11
89.5000000000000	5.54122511431388e-07	89.5000000000000	5.25866569844880e-07	89.5000000000000	1.32741817537863e-10	89.5000000000000	9.91047244269794e-11
89.6000000000000	6.29542235230929e-07	89.6000000000000	5.97468776675214e-07	89.6000000000000	1.36910927039935e-10	89.6000000000000	1.05139008610422e-10
89.7000000000000	7.41055615094410e-07	89.7000000000000	7.03336864305015e-07	89.7000000000000	1.34120270445237e-10	89.7000000000000	1.11811004899209e-10
89.8000000000000	8.89838934980958e-07	89.8000000000000	8.44598426752441e-07	89.8000000000000	1.26775034914317e-10	89.8000000000000	1.17669429755551e-10
89.9000000000000	1.07643015567760e-06	89.9000000000000	1.02174282545775e-06	89.9000000000000	1.14036780018978e-10	89.9000000000000	1.24140697721487e-10
90	1.30090243288805e-06	90	1.23484461234114e-06	90	8.92228513293958e-11	90	1.32001076735833e-10
90.1000000000000	1.56253495120495e-06	90.1000000000000	1.48322719084604e-06	90.1000000000000	5.33582067419047e-11	90.1000000000000	1.37049482873408e-10
90.2000000000000	1.85771900440557e-06	90.2000000000000	1.76347745650673e-06	90.2000000000000	4.27036184191820e-12	90.2000000000000	1.37829303525905e-10
90.3000000000000	2.17598413065900e-06	90.3000000000000	2.06564285498700e-06	90.3000000000000	6.42543795947859e-11	90.3000000000000	1.40790490377185e-10
90.4000000000000	2.49622140557904e-06	90.4000000000000	2.36967989941661e-06	90.4000000000000	1.27299060181940e-10	90.4000000000000	1.18873799692665e-10
90.5000000000000	2.78753307014767e-06	90.5000000000000	2.64626658363909e-06	90.5000000000000	1.94436466927073e-10	90.5000000000000	1.01715968980898e-10
90.6000000000000	3.01824616499857e-06	90.6000000000000	2.86532634419245e-06	90.6000000000000	2.72365241471562e-10	90.6000000000000	8.15205680737563e-11
90.7000000000000	3.17041656927586e-06	90.7000000000000	3.00984100398694e-06	90.7000000000000	3.55846907496016e-10	90.7000000000000	5.54472023850394e-11
90.8000000000000	3.24957059838482e-06	90.8000000000000	3.08502277768241e-06	90.8000000000000	4.34566160834038e-10	90.8000000000000	2.58424392995948e-11
90.9000000000000	3.27967095969939e-06	90.9000000000000	3.11363895377781e-06	90.9000000000000	4.99605690151839e-10	90.9000000000000	2.58992827184557e-12
91	3.28563930906967e-06	91	3.11932612184762e-06	91	5.51006351656724e-10	91	3.47419870649901e-11
91.1000000000000	3.27798355570508e-06	91.1000000000000	3.11205941372350e-06	91.1000000000000	5.85083981263779e-10	91.1000000000000	6.62865318190598e-11
91.2000000000000	3.25123733091459e-06	91.2000000000000	3.08665125814400e-06	91.2000000000000	5.98971539034210e-10	91.2000000000000	9.74793579189281e-11
91.3000000000000	3.19330919573702e-06	91.3000000000000	3.03163099957260e-06	91.3000000000000	5.96683591425062e-10	91.3000000000000	1.24519061728279e-10
91.4000000000000	3.09473480797351e-06	91.4000000000000	2.93801181250331e-06	91.4000000000000	5.69482239143326e-10	91.4000000000000	1.49420031902991e-10
91.5000000000000	2.95186850962637e-06	91.5000000000000	2.80233117955220e-06	91.5000000000000	5.29123411752153e-10	91.5000000000000	1.66822999858596e-10
91.6000000000000	2.76564263401724e-06	91.6000000000000	2.62549627372266e-06	91.6000000000000	4.93731278083942e-10	91.6000000000000	1.78818737595066e-10
91.7000000000000	2.53973558272946e-06	91.7000000000000	2.41099818332202e-06	91.7000000000000	4.52315518373325e-10	91.7000000000000	1.97093896758815e-10
91.8000000000000	2.28011763070413e-06	91.8000000000000	2.16452713530657e-06	91.8000000000000	4.03012734295771e-10	91.8000000000000	2.13809414617572e-10
91.9000000000000	1.99608085615921e-06	91.9000000000000	1.89487138690936e-06	91.9000000000000	3.48666873151160e-10	91.9000000000000	2.21309193193520e-10
92	1.70116392972375e-06	92	1.61488245531416e-06	92	2.96862978643730e-10	92	2.31896279956345e-10
92.1000000000000	1.41225244476573e-06	92.1000000000000	1.34059280476606e-06	92.1000000000000	2.65114152853130e-10	92.1000000000000	2.36237696071839e-10
92.2000000000000	1.14674737261566e-06	92.2000000000000	1.08852935731818e-06	92.2000000000000	2.41737296846623e-10	92.2000000000000	2.39621655850897e-10
92.3000000000000	9.19331016646652e-07	92.3000000000000	8.72631153114867e-07	92.3000000000000	2.15006679127328e-10	92.3000000000000	2.41842101900147e-10
92.4000000000000	7.39760976031789e-07	92.4000000000000	7.02162598287259e-07	92.4000000000000	1.97340810359492e-10	92.4000000000000	2.48283171799812e-10
92.5000000000000	6.11935892180782e-07	92.5000000000000	5.80815433082194e-07	92.5000000000000	1.89720239518465e-10	92.5000000000000	2.51763054848198e-10
92.6000000000000	5.34356296100214e-07	92.6000000000000	5.07159649387745e-07	92.6000000000000	1.90112814379972e-10	92.6000000000000	2.58857824064762e-10
92.7000000000000	5.02038522753878e-07	92.7000000000000	4.76475012334276e-07	92.7000000000000	1.92615701166687e-10	92.7000000000000	2.65087507500539e-10
92.8000000000000	5.09562292805299e-07	92.8000000000000	4.83615213653366e-07	92.8000000000000	2.01334060534464e-10	92.8000000000000	2.72603273288041e-10
92.9000000000000	5.53409753578649e-07	92.9000000000000	5.25245498650406e-07	92.9000000000000	2.18610907154471e-10	92.9000000000000	2.80589773637985e-10
93	6.32436693237537e-07	93	6.00276093720709e-07	93	2.40952147123608e-10	93	2.87313284275115e-10
93.1000000000000	7.46801841700062e-07	93.1000000000000	7.08855457887125e-07	93.1000000000000	2.72773803544624e-10	93.1000000000000	2.90883761522309e-10
93.2000000000000	8.96648481685247e-07	93.2000000000000	8.51128447720839e-07	93.2000000000000	3.02623703873905e-10	93.2000000000000	2.88583379415286e-10
93.3000000000000	1.08166761947359e-06	93.3000000000000	1.02679997127098e-06	93.3000000000000	3.37481154133457e-10	93.3000000000000	2.82371459547903e-10
93.4000000000000	1.30146942112219e-06	93.4000000000000	1.23548682395835e-06	93.4000000000000	3.75653286255329e-10	93.4000000000000	2.71134226181857e-10
93.5000000000000	1.55568155157937e-06	93.5000000000000	1.47683912743446e-06	93.5000000000000	4.02728517201467e-10	93.5000000000000	2.58731702729165e-10
93.6000000000000	1.84229685373793e-06	93.6000000000000	1.74893828130962e-06	93.6000000000000	4.22613055661714e-10	93.6000000000000	2.38463471191608e-10
93.7000000000000	2.15355330013267e-06	93.7000000000000	2.04444863705078e-06	93.7000000000000	4.33901803376102e-10	93.7000000000000	2.16632045635379e-10
93.8000000000000	2.47124762609019e-06	93.8000000000000	2.34603536775069e-06	93.8000000000000	4.55695925438704e-10	93.8000000000000	1.85924164952667e-10
93.9000000000000	2.76594007075914e-06	93.9000000000000	2.62579751186820e-06	93.9000000000000	4.54249970971432e-10	93.9000000000000	1.57433177605526e-10
94	3.00487624649293e-06	94	2.85262852273149e-06	94	4.42350156504290e-10	94	1.24327215189624e-10
94.1000000000000	3.16674073985723e-06	94.1000000000000	3.00631787375494e-06	94.1000000000000	4.26254587182484e-10	94.1000000000000	9.01501095995627e-11
94.2000000000000	3.25338457152213e-06	94.2000000000000	3.08859280018226e-06	94.2000000000000	4.03826305728217e-10	94.2000000000000	5.51292345107868e-11
94.3000000000000	3.28717833397718e-06	94.3000000000000	3.12070556951483e-06	94.3000000000000	3.72153863281710e-10	94.3000000000000	1.85416126896598e-11
94.4000000000000	3.29419415123766e-06	94.4000000000000	3.12738790597678e-06	94.4000000000000	3.40072858762142e-10	94.4000000000000	1.84687820592444e-11
94.5000000000000	3.28713798936064e-06	94.5000000000000	3.12070145724874e-06	94.5000000000000	3.10130587877211e-10	94.5000000000000	5.32285326926285e-11
94.6000000000000	3.26168283670825e-06	94.6000000000000	3.09653959185141e-06	94.6000000000000	2.86629386891946e-10	94.6000000000000	8.24709189828354e-11
94.7000000000000	3.20525019148477e-06	94.7000000000000	3.04296612263499e-06	94.7000000000000	2.60945043351057e-10	94.7000000000000	1.04789066313060e-10
94.8000000000000	3.10732029262795e-06	94.8000000000000	2.94999018635167e-06	94.8000000000000	2.43558062607008e-10	94.8000000000000	1.18610898880434e-10
94.9000000000000	2.96389591269985e-06	94.9000000000000	2.81380727784608e-06	94.9000000000000	2.18577156374522e-10	94.9000000000000	1.19985799074129e-10
95	2.77652878999390e-06	95	2.63591000049246e-06	95	1.82055259756453e-10	95	1.14189546707166e-10
95.1000000000000	2.54992129988807e-06	95.1000000000000	2.42075387113516e-06	95.1000000000000	1.58362212232532e-10	95.1000000000000	1.05735864508461e-10
95.2000000000000	2.29077003055522e-06	95.2000000000000	2.17469739638432e-06	95.2000000000000	1.24151355862523e-10	95.2000000000000	9.20721276997938e-11
95.3000000000000	2.00823542151340e-06	95.3000000000000	1.90645747899509e-06	95.3000000000000	8.62527826939186e-11	95.3000000000000	8.01243515979877e-11
95.4000000000000	1.71493481637697e-06	95.4000000000000	1.62800097491811e-06	95.4000000000000	6.56132925769271e-11	95.4000000000000	6.13233908097755e-11
95.5000000000000	1.42661665236687e-06	95.5000000000000	1.35427568892510e-06	95.5000000000000	3.27666782595770e-11	95.5000000000000	5.16084952550955e-11
95.6000000000000	1.15994543925524e-06	95.6000000000000	1.10110108408890e-06	95.6000000000000	1.09423581307055e-12	95.6000000000000	4.00621757989939e-11
95.7000000000000	9.29498410684460e-07	95.7000000000000	8.82306547822509e-07	95.7000000000000	3.34559047132643e-11	95.7000000000000	3.44932971074741e-11
95.8000000000000	7.45498377696663e-07	95.8000000000000	7.07618921680364e-07	95.8000000000000	6.17585982354285e-11	95.8000000000000	3.24522630990032e-11
95.9000000000000	6.12864527127499e-07	95.9000000000000	5.81700138724273e-07	95.9000000000000	8.25188806174992e-11	95.9000000000000	3.13065129375900e-11
96	5.31437208906027e-07	96	5.04396364675586e-07	96	9.81525971610608e-11	96	3.47526452060265e-11
96.1000000000000	4.97368899843309e-07	96.1000000000000	4.72051652877781e-07	96.1000000000000	1.09579900708923e-10	96.1000000000000	4.04636324446983e-11
96.2000000000000	5.05571165376750e-07	96.2000000000000	4.79838789146925e-07	96.2000000000000	1.15839782210969e-10	96.2000000000000	4.81961137666076e-11
96.3000000000000	5.51929165482079e-07	96.3000000000000	5.23853328715518e-07	96.3000000000000	1.18959064820956e-10	96.3000000000000	5.66853231021014e-11
96.4000000000000	6.34134929455854e-07	96.4000000000000	6.01899301955200e-07	96.4000000000000	1.21945120667988e-10	96.4000000000000	6.49329479074368e-11
96.5000000000000	7.51076251859217e-07	96.5000000000000	7.12921018219959e-07	96.5000000000000	1.18889786904219e-10	96.5000000000000	7.19282411409949e-11
96.6000000000000	9.01773850259247e-07	96.6000000000000	8.55985858194686e-07	96.6000000000000	1.14974696430181e-10	96.6000000000000	7.94830867789642e-11
96.7000000000000	1.08500315754156e-06	96.7000000000000	1.02993771555759e-06	96.7000000000000	9.59463619665257e-11	96.7000000000000	8.89013307414643e-11
96.8000000000000	1.29985810737310e-06	96.8000000000000	1.23391868989131e-06	96.8000000000000	7.28022087059799e-11	96.8000000000000	9.79731851202814e-11
96.9000000000000	1.54625151083110e-06	96.9000000000000	1.46783857957189e-06	96.9000000000000	4.36486402577430e-11	96.9000000000000	1.08160591594242e-10
97	1.82372118118224e-06	97	1.73125106783800e-06	97	1.19086962513393e-11	97	1.13885789687629e-10
97.1000000000000	2.12728294890496e-06	97.1000000000000	2.01943282540640e-06	97.1000000000000	3.98419075509082e-11	97.1000000000000	1.17100995566943e-10
97.2000000000000	2.44179313924064e-06	97.2000000000000	2.31803426764543e-06	97.2000000000000	1.08727249426011e-10	97.2000000000000	1.08114406316417e-10
97.3000000000000	2.73977180142992e-06	97.3000000000000	2.60094502557706e-06	97.3000000000000	1.80559567297678e-10	97.3000000000000	9.32498522843162e-11
97.4000000000000	2.98777877283385e-06	97.4000000000000	2.83641709231119e-06	97.4000000000000	2.51866083544883e-10	97.4000000000000	6.55155929507600e-11
97.5000000000000	3.16110293674399e-06	97.5000000000000	3.00100403727299e-06	97.5000000000000	3.35466765477577e-10	97.5000000000000	5.25339771684230e-11
97.6000000000000	3.25731559769338e-06	97.6000000000000	3.09238933660083e-06	97.6000000000000	4.15852241530956e-10	97.6000000000000	2.43645104092138e-11
97.7000000000000	3.29640106677687e-06	97.7000000000000	3.12954216141748e-06	97.7000000000000	4.84391193822376e-10	97.7000000000000	3.87423426673195e-12
97.8000000000000	3.30524284208877e-06	97.8000000000000	3.13796437545477e-06	97.8000000000000	5.40246958280477e-10	97.8000000000000	3.63318264362533e-11
97.9000000000000	3.29918527697259e-06	97.9000000000000	3.13222116687939e-06	97.9000000000000	5.81824366463479e-10	97.9000000000000	7.25641768895002e-11
98	3.27568500324560e-06	98	3.10989812746243e-06	98	6.02558003492959e-10	98	1.07448272501642e-10
98.1000000000000	3.22179796441446e-06	98.1000000000000	3.05871033212668e-06	98.1000000000000	6.01200866867657e-10	98.1000000000000	1.39309008773125e-10
98.2000000000000	3.12547559744303e-06	98.2000000000000	2.96722443593467e-06	98.2000000000000	5.83828096978323e-10	98.2000000000000	1.65085722869662e-10
98.3000000000000	2.98173685209235e-06	98.3000000000000	2.83071989137795e-06	98.3000000000000	5.45629319503860e-10	98.3000000000000	1.82602377662988e-10
98.4000000000000	2.79253032076099e-06	98.4000000000000	2.65104234209446e-06	98.4000000000000	5.02723196404986e-10	98.4000000000000	2.03332461978789e-10
98.5000000000000	2.56392647557391e-06	98.5000000000000	2.43397466270778e-06	98.5000000000000	4.51356285680049e-10	98.5000000000000	2.15496953615002e-10
98.6000000000000	2.30393297151466e-06	98.6000000000000	2.18712643729191e-06	98.6000000000000	3.93795218656123e-10	98.6000000000000	2.24060769937751e-10
98.7000000000000	2.02212612521180e-06	98.7000000000000	1.91958164208472e-06	98.7000000000000	3.42526007557353e-10	98.7000000000000	2.32663666110966e-10
98.8000000000000	1.73042374740362e-06	98.8000000000000	1.64262648993940e-06	98.8000000000000	2.99881008913872e-10	98.8000000000000	2.37152519844130e-10
98.9000000000000	1.44324274664598e-06	98.9000000000000	1.36998947297684e-06	98.9000000000000	2.61810129131845e-10	98.9000000000000	2.33210784017501e-10
99	1.17615238615088e-06	99	1.11642758682251e-06	99	2.29787744387977e-10	99	2.35578667684422e-10
99.1000000000000	9.43285549226403e-07	99.1000000000000	8.95362838093661e-07	99.1000000000000	2.02462047127483e-10	99.1000000000000	2.37863062579891e-10
99.2000000000000	7.55132763430311e-07	99.2000000000000	7.16737565298331e-07	99.2000000000000	1.78834724806620e-10	99.2000000000000	2.36472175174640e-10
99.3000000000000	6.17448117523622e-07	99.3000000000000	5.86028425786367e-07	99.3000000000000	1.64570579386236e-10	99.3000000000000	2.38898678617261e-10
99.4000000000000	5.31346422860679e-07	99.4000000000000	5.04285223357215e-07	99.4000000000000	1.58348001377817e-10	99.4000000000000	2.45339748516926e-10
99.5000000000000	4.94276143570005e-07	99.5000000000000	4.69090105426062e-07	99.5000000000000	1.60492064082973e-10	99.5000000000000	2.52452281301885e-10
99.6000000000000	5.01814165332348e-07	99.6000000000000	4.76245491043414e-07	99.6000000000000	1.69830371987700e-10	99.6000000000000	2.59239740785233e-10
99.7000000000000	5.49558803797368e-07	99.7000000000000	5.21575994838486e-07	99.7000000000000	1.85929494023185e-10	99.7000000000000	2.66840771701027e-10
99.8000000000000	6.34143262345788e-07	99.8000000000000	6.01882925721498e-07	99.8000000000000	2.08252970423928e-10	99.8000000000000	2.72711631055245e-10
99.9000000000000	7.53119017815607e-07	99.9000000000000	7.14838424897835e-07	99.9000000000000	2.34932073794880e-10	99.9000000000000	2.75191425203047e-10
100	9.04222735798044e-07	100	8.58301184791799e-07	100	2.69738009706089e-10	100	2.72981637294834e-10

==> nlw_llb_ener.dat <==
t1 err1 t2 err2 t3 err3 t4 err4
0	0	0	0	0	0	0	0
0.100000000000000	8.47447800822465e-09	0.100000000000000	7.47517781007900e-09	0.100000000000000	4.41602310274902e-12	0.100000000000000	6.31672492090729e-12
0.200000000000000	4.62809506274198e-08	0.200000000000000	4.08143936425631e-08	0.200000000000000	1.99840144432528e-12	0.200000000000000	2.35900188272353e-11
0.300000000000000	1.16330216570759e-07	0.300000000000000	1.02578891159055e-07	0.300000000000000	6.64535093619634e-12	0.300000000000000	3.39515082714570e-11
0.400000000000000	2.23073872263058e-07	0.400000000000000	1.96703160426637e-07	0.400000000000000	1.37827527169065e-11	0.400000000000000	4.41549019569720e-11
0.500000000000000	3.71716950553491e-07	0.500000000000000	3.27759458684795e-07	0.500000000000000	2.18811635477323e-11	0.500000000000000	5.75521852397287e-11
0.600000000000000	5.66887262465343e-07	0.600000000000000	4.99843579859771e-07	0.600000000000000	6.45883346805931e-12	0.600000000000000	9.56976720090097e-11
0.700000000000000	8.10634219305939e-07	0.700000000000000	7.14769363696632e-07	0.700000000000000	1.86091142495570e-11	0.700000000000000	1.09618980559389e-10
0.800000000000000	1.09988198460087e-06	0.800000000000000	9.69804530015495e-07	0.800000000000000	2.99724689512004e-11	0.800000000000000	1.29910304735859e-10
0.900000000000000	1.42371850131440e-06	0.900000000000000	1.25533994044247e-06	0.900000000000000	4.47322179297771e-11	0.900000000000000	1.50471635151916e-10
1	1.76191456802144e-06	1	1.55352639197304e-06	1	5.04165598158579e-11	1	1.69217528878107e-10
1.10000000000000	2.08600074103060e-06	1.10000000000000	1.83927892472013e-06	1.10000000000000	6.29825080977753e-11	1.10000000000000	1.95909066746935e-10
1.20000000000000	2.36458782509885e-06	1.20000000000000	2.08490260789063e-06	1.20000000000000	7.48698880670418e-11	1.20000000000000	2.15345963283653e-10
1.30000000000000	2.57233184441930e-06	1.30000000000000	2.26805806136099e-06	1.30000000000000	8.70574723421669e-11	1.30000000000000	2.27052154855301e-10
1.40000000000000	2.69979422462541e-06	1.40000000000000	2.38042115086046e-06	1.40000000000000	9.35997945816780e-11	1.40000000000000	2.46105358314708e-10
1.50000000000000	2.75818917039317e-06	1.50000000000000	2.43189462700855e-06	1.50000000000000	1.04035891013154e-10	1.50000000000000	2.56735077641679e-10
1.60000000000000	2.77424102890222e-06	1.60000000000000	2.44603739041338e-06	1.60000000000000	1.09473319298559e-10	1.60000000000000	2.62884825019682e-10
1.70000000000000	2.77559304961983e-06	1.70000000000000	2.44722549247456e-06	1.70000000000000	1.11437969962935e-10	1.70000000000000	2.64433808183640e-10
1.80000000000000	2.77462574338472e-06	1.80000000000000	2.44637522328617e-06	1.80000000000000	1.11420206394541e-10	1.80000000000000	2.63101540554089e-10
1.90000000000000	2.76113071073780e-06	1.90000000000000	2.43447972714250e-06	1.90000000000000	1.08730802139689e-10	1.90000000000000	2.59017696180308e-10
2	2.70877027119809e-06	2	2.38832741494832e-06	2	1.01282537912084e-10	2	2.51949572316335e-10
2.10000000000000	2.59063477159316e-06	2.10000000000000	2.28418215186821e-06	2.10000000000000	9.72235625340545e-11	2.10000000000000	2.44794406967230e-10
2.20000000000000	2.39367938448254e-06	2.20000000000000	2.11054189591664e-06	2.20000000000000	8.56701376505953e-11	2.20000000000000	2.30356178576585e-10
2.30000000000000	2.12459786474994e-06	2.30000000000000	1.87329778000844e-06	2.30000000000000	7.62447882607376e-11	2.30000000000000	2.13345785482488e-10
2.40000000000000	1.80607741739891e-06	2.40000000000000	1.59247216657832e-06	2.40000000000000	7.14681647195903e-11	2.40000000000000	1.95024441040914e-10
2.50000000000000	1.46807308709640e-06	2.50000000000000	1.29444920560218e-06	2.50000000000000	6.57944809745459e-11	2.50000000000000	1.69572800245987e-10
2.60000000000000	1.13909445431659e-06	2.60000000000000	1.00438054673191e-06	2.60000000000000	6.12061512583750e-11	2.60000000000000	1.48430601143446e-10
2.70000000000000	8.40763636489328e-07	2.70000000000000	7.41332968345887e-07	2.70000000000000	4.89581708507103e-11	2.70000000000000	1.33644206812278e-10
2.80000000000000	5.86047777417775e-07	2.80000000000000	5.16747913792415e-07	2.80000000000000	3.92788024328183e-11	2.80000000000000	1.11908704525376e-10
2.90000000000000	3.80094389740293e-07	2.90000000000000	3.35148531149798e-07	2.90000000000000	2.65387711806397e-11	2.90000000000000	9.41433597745345e-11
3	2.22318481846173e-07	3	1.96036758381979e-07	3	1.71986869190732e-11	3	8.17479417491995e-11
3.10000000000000	1.08815768840032e-07	3.10000000000000	9.59577342030116e-08	3.10000000000000	9.77529168721958e-12	3.10000000000000	7.21769310985110e-11
3.20000000000000	3.43709487538035e-08	3.20000000000000	3.03247418287356e-08	3.20000000000000	2.93809421236801e-12	3.20000000000000	5.85682613518657e-11
3.30000000000000	5.95959903648691e-09	3.30000000000000	5.22636156574663e-09	3.30000000000000	9.43067846037593e-12	3.30000000000000	4.86988227521579e-11
3.40000000000000	1.58742299305459e-08	3.40000000000000	1.39560416556606e-08	3.40000000000000	1.99289473812314e-11	3.40000000000000	4.37339053860342e-11
3.50000000000000	2.77075429266915e-09	3.50000000000000	2.49381493233614e-09	3.50000000000000	3.18358672757313e-11	3.50000000000000	4.17852419332121e-11
3.60000000000000	5.01416614895334e-08	3.60000000000000	4.42685799129094e-08	3.60000000000000	4.97557550716010e-11	3.60000000000000	4.64819294165864e-11
3.70000000000000	1.28380019503993e-07	3.70000000000000	1.13263293854970e-07	3.70000000000000	5.98259219941610e-11	3.70000000000000	4.67874627929632e-11
3.80000000000000	2.41276463697204e-07	3.80000000000000	2.12804122767807e-07	3.80000000000000	6.27426999244563e-11	3.80000000000000	4.77662354114727e-11
3.90000000000000	3.93558607925115e-07	3.90000000000000	3.47068368711234e-07	3.90000000000000	6.53308518394624e-11	3.90000000000000	5.54329915303242e-11
4	5.89648049498237e-07	4	5.19966381062886e-07	4	5.40296696271980e-11	4	5.88205040230605e-11
4.10000000000000	8.31738999451659e-07	4.10000000000000	7.33423403787015e-07	4.10000000000000	4.93560747827360e-11	4.10000000000000	7.21005477544168e-11
4.20000000000000	1.11723161921873e-06	4.20000000000000	9.85134889219808e-07	4.20000000000000	4.29984936545225e-11	4.20000000000000	8.97717455927705e-11
4.30000000000000	1.43602416358135e-06	4.30000000000000	1.26621375606817e-06	4.30000000000000	4.04547506605013e-11	4.30000000000000	1.02316377592615e-10
4.40000000000000	1.76875735391491e-06	4.40000000000000	1.55959701864106e-06	4.40000000000000	2.75264255833463e-11	4.40000000000000	1.13525189249231e-10
4.50000000000000	2.08782520338957e-06	4.50000000000000	1.84092722221862e-06	4.50000000000000	1.95274907355270e-11	4.50000000000000	1.40012446081528e-10
4.60000000000000	2.36232700423500e-06	4.60000000000000	2.08295605474973e-06	4.60000000000000	1.82343029564436e-11	4.60000000000000	1.53308477024439e-10
4.70000000000000	2.56711927804076e-06	4.70000000000000	2.26352569221433e-06	4.70000000000000	7.06990022081300e-13	4.70000000000000	1.73344005816034e-10
4.80000000000000	2.69265239438710e-06	4.80000000000000	2.37420373316866e-06	4.80000000000000	2.17070805774711e-12	4.80000000000000	1.92539317822593e-10
4.90000000000000	2.74990023996224e-06	4.90000000000000	2.42467390521028e-06	4.90000000000000	4.78550532534428e-12	4.90000000000000	2.09000816653315e-10
5	2.76537920562703e-06	5	2.43831699542341e-06	5	8.18545231595635e-12	5	2.22714291453485e-10
5.10000000000000	2.76652551711720e-06	5.10000000000000	2.43932293741977e-06	5.10000000000000	9.49995637711254e-12	5.10000000000000	2.28334684493348e-10
5.20000000000000	2.76540564669858e-06	5.20000000000000	2.43833147273165e-06	5.20000000000000	8.30091551051737e-12	5.20000000000000	2.27565521981887e-10
5.30000000000000	2.75132224558661e-06	5.30000000000000	2.42590578380941e-06	5.30000000000000	9.21573928280850e-12	5.30000000000000	2.19822382518942e-10
5.40000000000000	2.69739780378586e-06	5.40000000000000	2.37835999072900e-06	5.40000000000000	2.98250313335302e-12	5.40000000000000	2.02424743633856e-10
5.50000000000000	2.57634948042096e-06	5.50000000000000	2.27161623911343e-06	5.50000000000000	2.26130225655652e-12	5.50000000000000	1.81081816208462e-10
5.60000000000000	2.37516252710179e-06	5.60000000000000	2.09421207841842e-06	5.60000000000000	9.38271682571212e-12	5.60000000000000	1.51997525676961e-10
5.70000000000000	2.10087138796666e-06	5.70000000000000	1.85236550720447e-06	5.70000000000000	1.38342670652492e-11	5.70000000000000	1.41168854383977e-10
5.80000000000000	1.77677926949116e-06	5.80000000000000	1.56660847494550e-06	5.80000000000000	1.29229960066368e-11	5.80000000000000	1.19481313731740e-10
5.90000000000000	1.43348016656830e-06	5.90000000000000	1.26390583687908e-06	5.90000000000000	2.78266298892049e-11	5.90000000000000	1.02913233490654e-10
6	1.10007840348203e-06	6	9.69940254336166e-07	6	3.46780382187717e-11	6	7.96323007534738e-11
6.10000000000000	7.98738637897145e-07	6.10000000000000	7.04256210681820e-07	6.10000000000000	4.27533564106852e-11	6.10000000000000	5.76303449406623e-11
6.20000000000000	5.42903446643095e-07	6.20000000000000	4.78680210136417e-07	6.20000000000000	4.39843717003896e-11	6.20000000000000	4.13802325738288e-11
6.30000000000000	3.38058587345813e-07	6.30000000000000	2.98058694170322e-07	6.30000000000000	4.54924986570404e-11	6.30000000000000	3.06190628407421e-11
6.40000000000000	1.83810705323140e-07	6.40000000000000	1.62055954433527e-07	6.40000000000000	4.24673629595418e-11	6.40000000000000	2.17976747762805e-11
6.50000000000000	7.61897194223593e-08	6.50000000000000	6.71609594604661e-08	6.50000000000000	6.19149176372957e-11	6.50000000000000	3.74544839587543e-11
6.60000000000000	9.63662039055180e-09	6.60000000000000	8.48803693997979e-09	6.60000000000000	5.47952794249795e-11	6.60000000000000	3.80797615662232e-11
6.70000000000000	2.13821333971964e-08	6.70000000000000	1.88627993225055e-08	6.70000000000000	4.67643701540510e-11	6.70000000000000	3.87423426673195e-11
6.80000000000000	2.13458530851085e-08	6.80000000000000	1.88290254499179e-08	6.80000000000000	4.24407176069508e-11	6.80000000000000	4.36735092534946e-11
6.90000000000000	7.01398406022236e-09	6.90000000000000	6.17750295361930e-09	6.90000000000000	3.12461168050504e-11	6.90000000000000	5.35465005668812e-11
7	6.30090717379517e-08	7	5.55556063375207e-08	7	2.84785528492648e-11	7	6.60911325667257e-11
7.10000000000000	1.48006321865068e-07	7.10000000000000	1.30507446627348e-07	7.10000000000000	2.36219932503445e-11	7.10000000000000	7.94244670032640e-11
7.20000000000000	2.65191728132663e-07	7.20000000000000	2.33841500829612e-07	7.20000000000000	1.93587368357839e-11	7.20000000000000	9.07061092902950e-11
7.30000000000000	4.18944328117732e-07	7.30000000000000	3.69424128621176e-07	7.30000000000000	1.74047443124437e-11	7.30000000000000	1.08251185793051e-10
7.40000000000000	6.13730422927006e-07	7.40000000000000	5.41179195678865e-07	7.40000000000000	1.06652464637591e-11	7.40000000000000	1.29883659383268e-10
7.50000000000000	8.52214048663313e-07	7.50000000000000	7.51462712500484e-07	7.50000000000000	5.94013727095444e-12	7.50000000000000	1.47707623909810e-10
7.60000000000000	1.13266911938581e-06	7.60000000000000	9.98751312764057e-07	7.60000000000000	4.75708361591387e-12	7.60000000000000	1.70349068184805e-10
7.70000000000000	1.44616083730398e-06	7.70000000000000	1.27517273895705e-06	7.70000000000000	2.08775219334711e-11	7.70000000000000	1.97944771684888e-10
7.80000000000000	1.77452220029295e-06	7.80000000000000	1.56469835843609e-06	7.80000000000000	3.97228916426684e-11	7.80000000000000	2.18491891246231e-10
7.90000000000000	2.09094618242034e-06	7.90000000000000	1.84368108691046e-06	7.90000000000000	5.47721867860673e-11	7.90000000000000	2.36289210420182e-10
8	2.36468788372690e-06	8	2.08503506371471e-06	8	7.88062948231527e-11	8	2.53686849305268e-10
8.10000000000000	2.57007386750274e-06	8.10000000000000	2.26611837561563e-06	8.10000000000000	8.35953528621758e-11	8.10000000000000	2.68000732717155e-10
8.20000000000000	2.69662898588763e-06	8.20000000000000	2.37768789546067e-06	8.20000000000000	9.24735843454982e-11	8.20000000000000	2.76417111422234e-10
8.30000000000000	2.75456539888808e-06	8.30000000000000	2.42875307243651e-06	8.30000000000000	1.00127905966474e-10	8.30000000000000	2.82279088992254e-10
8.40000000000000	2.77015737815134e-06	8.40000000000000	2.44248525227420e-06	8.40000000000000	1.05519148974054e-10	8.40000000000000	2.86792811721170e-10
8.50000000000000	2.77108097535006e-06	8.50000000000000	2.44329469545335e-06	8.50000000000000	1.08448361402225e-10	8.50000000000000	2.89590573743226e-10
8.60000000000000	2.76965809931085e-06	8.60000000000000	2.44204653121471e-06	8.60000000000000	1.09196207631612e-10	8.60000000000000	2.87096568740708e-10
8.70000000000000	2.75502048729948e-06	8.70000000000000	2.42915191783766e-06	8.70000000000000	1.08419939692794e-10	8.70000000000000	2.80957479503741e-10
8.80000000000000	2.69967945953908e-06	8.80000000000000	2.38036711408540e-06	8.80000000000000	1.01959329867896e-10	8.80000000000000	2.72018851887879e-10
8.90000000000000	2.57574705742059e-06	8.90000000000000	2.27110800565811e-06	8.90000000000000	9.20543641313998e-11	8.90000000000000	2.59797516832805e-10
9	2.37005343350916e-06	9	2.08974985227428e-06	9	8.49169623506896e-11	9	2.41792363908644e-10
9.10000000000000	2.09004524087675e-06	9.10000000000000	1.84287013027529e-06	9.10000000000000	7.94404542148186e-11	9.10000000000000	2.21193729998959e-10
9.20000000000000	1.75981752903454e-06	9.20000000000000	1.55169020032986e-06	9.20000000000000	6.77466971410468e-11	9.20000000000000	1.95393923263509e-10
9.30000000000000	1.41076947102192e-06	9.30000000000000	1.24391570643922e-06	9.30000000000000	6.79847289575264e-11	9.30000000000000	1.69890768120240e-10
9.40000000000000	1.07274436977889e-06	9.40000000000000	9.45854381484423e-07	9.40000000000000	5.77617953467779e-11	9.40000000000000	1.47540646366906e-10
9.50000000000000	7.68402498962928e-07	9.50000000000000	6.77508305457764e-07	9.50000000000000	5.62359048217331e-11	9.50000000000000	1.33123734258334e-10
9.60000000000000	5.11541932368687e-07	9.60000000000000	4.51015809588284e-07	9.60000000000000	5.07522912585046e-11	9.60000000000000	1.16394005544862e-10
9.70000000000000	3.07860666737270e-07	9.70000000000000	2.71430707243781e-07	9.70000000000000	4.71569450155585e-11	9.70000000000000	1.07089448420084e-10
9.80000000000000	1.57066972761299e-07	9.80000000000000	1.38475943600724e-07	9.80000000000000	4.18953760572549e-11	9.80000000000000	9.34701205324018e-11
9.90000000000000	5.50801182441774e-08	9.90000000000000	4.85654503279420e-08	9.90000000000000	6.08757488862466e-12	9.90000000000000	1.01985975220487e-10
10	4.00836874803190e-09	10	3.51031914647137e-09	10	9.42179667617893e-12	10	9.61826174261660e-11
10.1000000000000	2.63559076785214e-08	10.1000000000000	2.31956107654696e-08	10.1000000000000	2.54676280064814e-11	10.1000000000000	9.09476938204534e-11
10.2000000000000	1.72786585039830e-08	10.2000000000000	1.51732830744322e-08	10.2000000000000	3.93427512790368e-11	10.2000000000000	8.83986217559141e-11
10.3000000000000	1.95580032169573e-08	10.3000000000000	1.73221863519757e-08	10.3000000000000	5.00719465890143e-11	10.3000000000000	8.02842237135337e-11
10.4000000000000	8.25189072628518e-08	10.4000000000000	7.28478539713251e-08	10.4000000000000	6.08952888114800e-11	10.4000000000000	7.41096073397785e-11
10.5000000000000	1.72164259737428e-07	10.5000000000000	1.51891075717003e-07	10.5000000000000	6.91180446210638e-11	10.5000000000000	6.97681912242842e-11
10.6000000000000	2.91076347025410e-07	10.6000000000000	2.56742024973278e-07	10.6000000000000	7.49462714111360e-11	10.6000000000000	6.89688306465541e-11
10.7000000000000	4.43445564712874e-07	10.7000000000000	3.91082622286376e-07	10.7000000000000	7.45146166991617e-11	10.7000000000000	7.11075642811920e-11
10.8000000000000	6.33973053609793e-07	10.8000000000000	5.59069917471788e-07	10.8000000000000	7.91082754858508e-11	10.8000000000000	7.90674192785446e-11
10.9000000000000	8.66178579528310e-07	10.9000000000000	7.63800073855236e-07	10.9000000000000	6.91606771852094e-11	10.9000000000000	8.61959392750578e-11
11	1.13971370652166e-06	11	1.00496321309151e-06	11	6.15791861946491e-11	11	9.52429246581232e-11
11.1000000000000	1.44736895357767e-06	11.1000000000000	1.27621257206556e-06	11.1000000000000	4.90238960537681e-11	11.1000000000000	1.03316466493197e-10
11.2000000000000	1.77256792177616e-06	11.2000000000000	1.56295457998112e-06	11.2000000000000	3.98010513436020e-11	11.2000000000000	1.17823972800579e-10
11.3000000000000	2.08945531809945e-06	11.3000000000000	1.84236923672643e-06	11.3000000000000	2.49222864567855e-11	11.3000000000000	1.38674849381459e-10
11.4000000000000	2.36708779155492e-06	11.4000000000000	2.08716792116093e-06	11.4000000000000	1.02566843906970e-11	11.4000000000000	1.53479007281021e-10
11.5000000000000	2.57832192218643e-06	11.5000000000000	2.27343102388033e-06	11.5000000000000	1.00719432793994e-11	11.5000000000000	1.79285919443828e-10
11.6000000000000	2.71055101030981e-06	11.6000000000000	2.39003193236442e-06	11.6000000000000	3.85114162781974e-12	11.6000000000000	1.93734805975510e-10
11.7000000000000	2.77224917510921e-06	11.7000000000000	2.44444417774048e-06	11.7000000000000	1.70352620898484e-12	11.7000000000000	2.11310080544536e-10
11.8000000000000	2.78922679619598e-06	11.8000000000000	2.45941439658282e-06	11.8000000000000	2.46558329308755e-12	11.8000000000000	2.22643237179909e-10
11.9000000000000	2.79001703873405e-06	11.9000000000000	2.46010773352623e-06	11.9000000000000	2.31636931857793e-12	11.9000000000000	2.29864127732071e-10
12	2.78822939847601e-06	12	2.45852532998470e-06	12	9.94759830064140e-14	12	2.30036434345493e-10
12.1000000000000	2.77359871247995e-06	12.1000000000000	2.44561453044412e-06	12.1000000000000	1.31095134747738e-12	12.1000000000000	2.20721219079678e-10
12.2000000000000	2.71814952590432e-06	12.2000000000000	2.39671911472783e-06	12.2000000000000	4.52082815627364e-12	12.2000000000000	2.09757544666900e-10
12.3000000000000	2.59296545834786e-06	12.3000000000000	2.28632894483383e-06	12.3000000000000	5.38236122338276e-12	12.3000000000000	1.85425008680795e-10
12.4000000000000	2.38410464348249e-06	12.4000000000000	2.10216503759852e-06	12.4000000000000	7.60458362947247e-12	12.4000000000000	1.64247282441465e-10
12.5000000000000	2.09909210902026e-06	12.5000000000000	1.85086162751702e-06	12.5000000000000	1.05941921901831e-11	12.5000000000000	1.40998324127395e-10
12.6000000000000	1.76274039631608e-06	12.6000000000000	1.55429985326805e-06	12.6000000000000	1.40314426744226e-11	12.6000000000000	1.28530075471645e-10
12.7000000000000	1.40751198074440e-06	12.7000000000000	1.24109271837369e-06	12.7000000000000	2.27657892537536e-11	12.7000000000000	1.10771836148160e-10
12.8000000000000	1.06413645895032e-06	12.8000000000000	9.38333728939256e-07	12.8000000000000	2.34550157074409e-11	12.8000000000000	9.74988978441616e-11
12.9000000000000	7.55939083774138e-07	12.9000000000000	6.66598458209933e-07	12.9000000000000	2.40820696717492e-11	12.9000000000000	8.35296276591180e-11
13	4.97078918471061e-07	13	4.38362372179313e-07	13	2.33519870107557e-11	13	7.08002545479758e-11
13.1000000000000	2.93471039469750e-07	13.1000000000000	2.58835237687549e-07	13.1000000000000	2.06217265485975e-11	13.1000000000000	6.06661387791974e-11
13.2000000000000	1.44882566388560e-07	13.2000000000000	1.27812194605781e-07	13.2000000000000	1.60742530397329e-11	13.2000000000000	4.95621321761064e-11
13.3000000000000	4.71433043713887e-08	13.3000000000000	4.16224921195862e-08	13.3000000000000	1.71613834254458e-11	13.3000000000000	4.81694684140166e-11
13.4000000000000	5.95941251901877e-09	13.4000000000000	5.21786169827010e-09	13.4000000000000	2.34514629937621e-11	13.4000000000000	5.53974643935362e-11
13.5000000000000	2.11990389686889e-08	13.5000000000000	1.86681070601935e-08	13.5000000000000	1.17754694883843e-11	13.5000000000000	5.44364553434207e-11
13.6000000000000	4.73642103315797e-09	13.6000000000000	4.15898782080149e-09	13.6000000000000	4.76774175695027e-12	13.6000000000000	5.90762994079341e-11
13.7000000000000	3.87356369202507e-08	13.7000000000000	3.41683747961952e-08	13.7000000000000	1.45128353779000e-12	13.7000000000000	6.32116581300579e-11
13.8000000000000	1.06521419240835e-07	13.8000000000000	9.39538047362021e-08	13.8000000000000	2.28261853862932e-12	13.8000000000000	7.13669123797445e-11
13.9000000000000	1.98276703500255e-07	13.9000000000000	1.74862327284586e-07	13.9000000000000	7.39674987926264e-12	13.9000000000000	8.66560156964624e-11
14	3.15966820707558e-07	14	2.78639005202308e-07	14	1.43867140423026e-11	14	9.88524817557845e-11
14.1000000000000	4.63580178688972e-07	14.1000000000000	4.08809787799669e-07	14.1000000000000	1.99289473812314e-11	14.1000000000000	1.16672893568648e-10
14.2000000000000	6.46309340268658e-07	14.2000000000000	5.69941841277455e-07	14.2000000000000	2.63664645672179e-11	14.2000000000000	1.37331923610873e-10
14.3000000000000	8.68845793533524e-07	14.3000000000000	7.66178068545287e-07	14.3000000000000	3.60209639893583e-11	14.3000000000000	1.63948854492446e-10
14.4000000000000	1.13279593882965e-06	14.4000000000000	9.98918912031854e-07	14.4000000000000	4.28350688252976e-11	14.4000000000000	1.90745197414799e-10
14.5000000000000	1.43333608804141e-06	14.5000000000000	1.26392923149865e-06	14.5000000000000	4.84412510104448e-11	14.5000000000000	2.09226413971919e-10
14.6000000000000	1.75620640163743e-06	14.6000000000000	1.54862480350459e-06	14.6000000000000	6.70166144800533e-11	14.6000000000000	2.25085727834085e-10
14.7000000000000	2.07687829600900e-06	14.7000000000000	1.83135118447808e-06	14.7000000000000	7.46975814536199e-11	14.7000000000000	2.32049046644534e-10
14.8000000000000	2.36396173569631e-06	14.8000000000000	2.08444718552414e-06	14.8000000000000	9.29070154143119e-11	14.8000000000000	2.51231924153217e-10
14.9000000000000	2.58786856655036e-06	14.9000000000000	2.28184979178536e-06	14.9000000000000	1.06513908804118e-10	14.9000000000000	2.67858624170003e-10
15	2.73230377878519e-06	15	2.40918269689416e-06	15	1.19568355216870e-10	15	2.79415601767141e-10
15.1000000000000	2.80247775741316e-06	15.1000000000000	2.47103572270646e-06	15.1000000000000	1.24877885809838e-10	15.1000000000000	2.84190448951449e-10
15.2000000000000	2.82306286436551e-06	15.2000000000000	2.48916214751205e-06	15.2000000000000	1.28174804103764e-10	15.2000000000000	2.90016899384682e-10
15.3000000000000	2.82408038643212e-06	15.3000000000000	2.49005577579453e-06	15.3000000000000	1.32311939182728e-10	15.3000000000000	2.91196400326044e-10
15.4000000000000	2.82194030276628e-06	15.4000000000000	2.48817376125032e-06	15.4000000000000	1.29409372107148e-10	15.4000000000000	2.90528490154429e-10
15.5000000000000	2.80834678179076e-06	15.5000000000000	2.47620188176256e-06	15.5000000000000	1.27064581079139e-10	15.5000000000000	2.84080314827406e-10
15.6000000000000	2.75524886461653e-06	15.6000000000000	2.42939987060709e-06	15.6000000000000	1.21909593531200e-10	15.6000000000000	2.83217005403458e-10
15.7000000000000	2.63206700346075e-06	15.7000000000000	2.32080488693498e-06	15.7000000000000	1.20802923220253e-10	15.7000000000000	2.73567835051836e-10
15.8000000000000	2.42310516540556e-06	15.8000000000000	2.13656549519214e-06	15.8000000000000	1.11707976202524e-10	15.8000000000000	2.59261057067306e-10
15.9000000000000	2.13515182068136e-06	15.9000000000000	1.88266716349972e-06	15.9000000000000	1.02804875723450e-10	15.9000000000000	2.39438691096439e-10
16	1.79349090956293e-06	16	1.58140216122149e-06	16	1.06588515791373e-10	16	2.20770957071181e-10
16.1000000000000	1.43174078104380e-06	16.1000000000000	1.26241828901641e-06	16.1000000000000	9.77493641585170e-11	16.1000000000000	2.00822469764717e-10
16.2000000000000	1.08188422487387e-06	16.2000000000000	9.53929275127052e-07	16.2000000000000	9.46780431831940e-11	16.2000000000000	1.87265314366414e-10
16.3000000000000	7.68177123688929e-07	16.3000000000000	6.77305585838894e-07	16.3000000000000	8.74376127057985e-11	16.3000000000000	1.71784364511041e-10
16.4000000000000	5.05302105935357e-07	16.4000000000000	4.45506367796611e-07	16.4000000000000	8.29096791221673e-11	16.4000000000000	1.57349688834074e-10
16.5000000000000	2.99447155072130e-07	16.5000000000000	2.64000430405531e-07	16.5000000000000	7.47828465819111e-11	16.5000000000000	1.45069734003300e-10
16.6000000000000	1.50478324911774e-07	16.6000000000000	1.32662000495998e-07	16.6000000000000	7.02709002098345e-11	16.6000000000000	1.34786404260012e-10
16.7000000000000	5.42148654858465e-08	16.7000000000000	4.77998796100110e-08	16.7000000000000	5.52482504190266e-11	16.7000000000000	1.26496146890531e-10
16.8000000000000	4.23105284141911e-09	16.8000000000000	3.75415076803165e-09	16.8000000000000	4.33768576613147e-11	16.8000000000000	1.27483801293238e-10
16.9000000000000	6.71093935977751e-09	16.9000000000000	5.86820547709976e-09	16.9000000000000	2.53592702392780e-11	16.9000000000000	1.25416121932176e-10
17	1.44476004493299e-08	17	1.28073640581761e-08	17	1.37774236463883e-11	17	1.26664900790274e-10
17.1000000000000	6.19625684095126e-08	17.1000000000000	5.47263336869719e-08	17.1000000000000	4.41602310274902e-12	17.1000000000000	1.22984289419037e-10
17.2000000000000	1.32019488674473e-07	17.2000000000000	1.16510133096881e-07	17.2000000000000	1.36779476633819e-11	17.2000000000000	1.19332099757230e-10
17.3000000000000	2.23169305257898e-07	17.3000000000000	1.96891067005822e-07	17.3000000000000	2.80806489172392e-11	17.3000000000000	1.17928777854104e-10
17.4000000000000	3.36615855189848e-07	17.4000000000000	2.96923305498353e-07	17.4000000000000	3.87458953809983e-11	17.4000000000000	1.18081544542292e-10
17.5000000000000	4.76107850033714e-07	17.5000000000000	4.19907568272038e-07	17.5000000000000	3.96145338754650e-11	17.5000000000000	1.14159348640897e-10
17.6000000000000	6.47311061641176e-07	17.6000000000000	5.70846529157620e-07	17.6000000000000	4.26414459298030e-11	17.6000000000000	1.17813314659543e-10
17.7000000000000	8.56373254976006e-07	17.7000000000000	7.55166796650997e-07	17.7000000000000	4.54818405160040e-11	17.7000000000000	1.25430332786891e-10
17.8000000000000	1.10731416747001e-06	17.8000000000000	9.76424866294678e-07	17.8000000000000	4.02060607029853e-11	17.8000000000000	1.33329791651704e-10
17.9000000000000	1.39850341263070e-06	17.9000000000000	1.23315530942136e-06	17.9000000000000	3.20170556733501e-11	17.9000000000000	1.49382728409364e-10
18	1.71886956934486e-06	18	1.51561563654923e-06	18	1.90638616004435e-11	18	1.58102864133980e-10
18.1000000000000	2.04598148378921e-06	18.1000000000000	1.80403295679810e-06	18.1000000000000	7.60991269999067e-12	18.1000000000000	1.71926473058193e-10
18.2000000000000	2.34826652345532e-06	18.2000000000000	2.07059447276947e-06	18.2000000000000	3.39284156325448e-12	18.2000000000000	1.75228720422638e-10
18.3000000000000	2.59294893467654e-06	18.3000000000000	2.28636554311379e-06	18.3000000000000	2.98427949019242e-12	18.3000000000000	1.96800797880314e-10
18.4000000000000	2.75823162532163e-06	18.4000000000000	2.43211324146841e-06	18.4000000000000	8.00604027517693e-12	18.4000000000000	2.16322959545323e-10
18.5000000000000	2.84383035165092e-06	18.5000000000000	2.50760563424990e-06	18.5000000000000	1.49675827287865e-11	18.5000000000000	2.32414976153450e-10
18.6000000000000	2.87187107161913e-06	18.6000000000000	2.53233636549055e-06	18.6000000000000	1.76818559793901e-11	18.6000000000000	2.46961562311299e-10
18.7000000000000	2.87417945443735e-06	18.7000000000000	2.53436928687734e-06	18.7000000000000	1.71169745044608e-11	18.7000000000000	2.56926924180334e-10
18.8000000000000	2.87179592461939e-06	18.8000000000000	2.53226165014553e-06	18.8000000000000	1.40367717449408e-11	18.8000000000000	2.58509658124240e-10
18.9000000000000	2.86050775244462e-06	18.9000000000000	2.52229481567667e-06	18.9000000000000	1.23954180253349e-11	18.9000000000000	2.50805598511761e-10
19	2.81314717298642e-06	19	2.48052385209974e-06	19	7.34701188775944e-12	19	2.41820785618074e-10
19.1000000000000	2.69687110332484e-06	19.1000000000000	2.37798853852667e-06	19.1000000000000	5.13367126586672e-13	19.1000000000000	2.27915464279249e-10
19.2000000000000	2.49271589147781e-06	19.2000000000000	2.19797064460181e-06	19.2000000000000	1.09103837075963e-11	19.2000000000000	2.06114236789290e-10
19.3000000000000	2.20534992578791e-06	19.3000000000000	1.94459930114022e-06	19.3000000000000	2.23181473302247e-11	19.3000000000000	1.87144522101335e-10
19.4000000000000	1.85991705237143e-06	19.4000000000000	1.64001916758139e-06	19.4000000000000	2.67821320676376e-11	19.4000000000000	1.67986513588403e-10
19.5000000000000	1.49130853088764e-06	19.5000000000000	1.31502840083897e-06	19.5000000000000	4.06750189085869e-11	19.5000000000000	1.57129420585989e-10
19.6000000000000	1.13323278405630e-06	19.6000000000000	9.99323299666344e-07	19.6000000000000	4.66862104531174e-11	19.6000000000000	1.42765799182598e-10
19.7000000000000	8.11370352238328e-07	19.7000000000000	7.15540343421139e-07	19.7000000000000	5.26103605125172e-11	19.7000000000000	1.32258648477546e-10
19.8000000000000	5.41320391178601e-07	19.8000000000000	4.77431894907454e-07	19.8000000000000	5.41149347554892e-11	19.8000000000000	1.20115473123406e-10
19.9000000000000	3.29706958623888e-07	19.9000000000000	2.90851835060835e-07	19.9000000000000	5.14166487164403e-11	19.9000000000000	1.12271081320614e-10
20	1.76587667155559e-07	20	1.55830116810307e-07	20	4.49169590410747e-11	20	1.01744390690328e-10
20.1000000000000	7.78298367976049e-08	20.1000000000000	6.87375205643548e-08	20.1000000000000	3.72306629969899e-11	20.1000000000000	9.12550035536697e-11
20.2000000000000	2.69612989711732e-08	20.2000000000000	2.38651036710280e-08	20.2000000000000	2.50324205808283e-11	20.2000000000000	8.21405166107070e-11
20.3000000000000	1.64742068875512e-08	20.3000000000000	1.45908582993570e-08	20.3000000000000	1.70370384466878e-11	20.3000000000000	8.24407209165656e-11
20.4000000000000	3.88063590150978e-08	20.4000000000000	3.42616530701889e-08	20.4000000000000	6.24389429049188e-12	20.4000000000000	8.05933098035894e-11
20.5000000000000	8.72689547293248e-08	20.5000000000000	7.69820207580096e-08	20.5000000000000	8.41282599139959e-12	20.5000000000000	8.05773225920348e-11
20.6000000000000	1.56821688079845e-07	20.6000000000000	1.38311172293015e-07	20.6000000000000	1.99449345927860e-11	20.6000000000000	8.94697649300724e-11
20.7000000000000	2.44772827784345e-07	20.7000000000000	2.15867665076530e-07	20.7000000000000	2.84146040030464e-11	20.7000000000000	1.01209707281669e-10
20.8000000000000	3.51287585687032e-07	20.8000000000000	3.09797361097708e-07	20.8000000000000	3.06865644006393e-11	20.8000000000000	1.14200204848203e-10
20.9000000000000	4.79576236500634e-07	20.9000000000000	4.22935775290512e-07	20.9000000000000	3.64650531992083e-11	20.9000000000000	1.29114496871807e-10
21	6.35613281119163e-07	21	5.60547841033099e-07	21	4.27640145517216e-11	21	1.47606371569964e-10
21.1000000000000	8.26981420232187e-07	21.1000000000000	7.29311388170117e-07	21.1000000000000	4.18669543478245e-11	21.1000000000000	1.65535141150031e-10
21.2000000000000	1.06043356140617e-06	21.2000000000000	9.35183368966364e-07	21.2000000000000	4.72404337870103e-11	21.2000000000000	1.84227744171039e-10
21.3000000000000	1.33822936021488e-06	21.3000000000000	1.18013506167358e-06	21.3000000000000	5.12017095388728e-11	21.3000000000000	2.11086259582771e-10
21.4000000000000	1.65364697934933e-06	21.4000000000000	1.45826537867322e-06	21.4000000000000	5.68345370766110e-11	21.4000000000000	2.31272778705716e-10
21.5000000000000	1.98775503790216e-06	21.5000000000000	1.75285122949731e-06	21.5000000000000	6.60147492226315e-11	21.5000000000000	2.53750798151486e-10
21.6000000000000	2.30979787474439e-06	21.6000000000000	2.03679492472020e-06	21.6000000000000	7.59285967433243e-11	21.6000000000000	2.71192845957557e-10
21.7000000000000	2.58372651096295e-06	21.7000000000000	2.27830432386611e-06	21.7000000000000	8.35402858001544e-11	21.7000000000000	2.83085554997342e-10
21.8000000000000	2.78058202951570e-06	21.8000000000000	2.45186352820781e-06	21.8000000000000	9.42446121143803e-11	21.8000000000000	2.95338864475525e-10
21.9000000000000	2.89171614653583e-06	21.9000000000000	2.54982209213495e-06	21.9000000000000	9.88524817557845e-11	21.9000000000000	2.98395974596133e-10
22	2.93395798323104e-06	22	2.58704752020833e-06	22	1.04401820522071e-10	22	3.04781977433777e-10
22.1000000000000	2.94013756096945e-06	22.1000000000000	2.59248859535433e-06	22.1000000000000	1.04801500810936e-10	22.1000000000000	3.07551317746402e-10
22.2000000000000	2.93771378778729e-06	22.2000000000000	2.59035635075122e-06	22.2000000000000	1.06483710737848e-10	22.2000000000000	3.07123215748106e-10
22.3000000000000	2.92959793135594e-06	22.3000000000000	2.58320985224714e-06	22.3000000000000	1.06657793708109e-10	22.3000000000000	3.05306002701400e-10
22.4000000000000	2.89162018241029e-06	22.4000000000000	2.54973578250883e-06	22.4000000000000	1.00019548199271e-10	22.4000000000000	2.99996472108433e-10
22.5000000000000	2.78856610691491e-06	22.5000000000000	2.45887803274059e-06	22.5000000000000	9.54685219767271e-11	22.5000000000000	2.90260260271680e-10
22.6000000000000	2.59635614696663e-06	22.6000000000000	2.28940927371468e-06	22.6000000000000	8.27320434382273e-11	22.6000000000000	2.78090439564949e-10
22.7000000000000	2.31543172724003e-06	22.7000000000000	2.04171112727636e-06	22.7000000000000	7.98578980720777e-11	22.7000000000000	2.69203326297429e-10
22.8000000000000	1.96949709518890e-06	22.8000000000000	1.73670044745222e-06	22.8000000000000	7.52695683559068e-11	22.8000000000000	2.53040255415726e-10
22.9000000000000	1.59457398574148e-06	22.9000000000000	1.40610599252966e-06	22.9000000000000	6.83471057527640e-11	22.9000000000000	2.39895214804164e-10
23	1.22660931367591e-06	23	1.08163190404298e-06	23	6.66453559006186e-11	23	2.21174190073725e-10
23.1000000000000	8.93437354321236e-07	23.1000000000000	7.87835723770058e-07	23.1000000000000	6.52953247026744e-11	23.1000000000000	2.05773176276125e-10
23.2000000000000	6.12134428479294e-07	23.2000000000000	5.39771635388320e-07	23.2000000000000	6.43396447230771e-11	23.2000000000000	1.90436111324743e-10
23.3000000000000	3.90110246328845e-07	23.3000000000000	3.43999854379717e-07	23.3000000000000	6.06341643560882e-11	23.3000000000000	1.77266201717430e-10
23.4000000000000	2.27781697503815e-07	23.4000000000000	2.00865803989814e-07	23.4000000000000	5.42801359415535e-11	23.4000000000000	1.66432201353928e-10
23.5000000000000	1.21193943769526e-07	23.5000000000000	1.06895596374557e-07	23.5000000000000	5.04574160231641e-11	23.5000000000000	1.61511692908789e-10
23.6000000000000	6.40004991225851e-08	23.6000000000000	5.64843603001464e-08	23.6000000000000	4.17657020079787e-11	23.6000000000000	1.57054813598734e-10
23.7000000000000	4.87039937269174e-08	23.7000000000000	4.30139976970168e-08	23.7000000000000	2.66506816615220e-11	23.7000000000000	1.52384771467950e-10
23.8000000000000	6.74667575140120e-08	23.8000000000000	5.95920273127604e-08	23.8000000000000	1.80904180524522e-11	23.8000000000000	1.48668632959925e-10
23.9000000000000	1.12900458759668e-07	23.9000000000000	9.96828468657895e-08	23.9000000000000	3.47100126418809e-12	23.9000000000000	1.45798040307454e-10
24	1.78831447428252e-07	24	1.57839506798041e-07	24	1.34061650669537e-11	24	1.42932776725502e-10
24.1000000000000	2.61158561443153e-07	24.1000000000000	2.30444133109131e-07	24.1000000000000	1.95061744534542e-11	24.1000000000000	1.40271794180080e-10
24.2000000000000	3.58653320375879e-07	24.2000000000000	3.16416953083376e-07	24.2000000000000	2.95337088118686e-11	24.2000000000000	1.37267974764654e-10
24.3000000000000	4.73530919364862e-07	24.3000000000000	4.17706983668609e-07	24.3000000000000	4.08153510988996e-11	24.3000000000000	1.38905775770581e-10
24.4000000000000	6.11547562812120e-07	24.4000000000000	5.39390240916760e-07	24.4000000000000	5.16262588234895e-11	24.4000000000000	1.36900268898899e-10
24.5000000000000	7.81292099460984e-07	24.5000000000000	6.89044293622487e-07	24.5000000000000	5.76285685838229e-11	24.5000000000000	1.31143096382402e-10
24.6000000000000	9.92149695733247e-07	24.6000000000000	8.74945278894757e-07	24.6000000000000	5.82858206144010e-11	24.6000000000000	1.32821753595636e-10
24.7000000000000	1.25067024470127e-06	24.7000000000000	1.10287801824427e-06	24.7000000000000	5.81596992788036e-11	24.7000000000000	1.32176936062933e-10
24.8000000000000	1.55566461046419e-06	24.8000000000000	1.37180354187194e-06	24.8000000000000	5.27151655660418e-11	24.8000000000000	1.28135724253298e-10
24.9000000000000	1.89351836432650e-06	24.9000000000000	1.66971217296918e-06	24.9000000000000	3.88116205840561e-11	24.9000000000000	1.36724409571798e-10
25	2.23637751517458e-06	25	1.97202672680419e-06	25	2.93880475510377e-11	25	1.50571111134923e-10
25.1000000000000	2.54623976658763e-06	25.1000000000000	2.24527175873845e-06	25.1000000000000	1.80619963430217e-11	25.1000000000000	1.65426783382827e-10
25.2000000000000	2.78633943295858e-06	25.2000000000000	2.45699322931614e-06	25.2000000000000	1.22533094781829e-11	25.2000000000000	1.85051973744521e-10
25.3000000000000	2.93653072347411e-06	25.3000000000000	2.58944415776341e-06	25.3000000000000	4.62385685295885e-12	25.3000000000000	2.03522532160605e-10
25.4000000000000	3.00408296283194e-06	25.4000000000000	2.64902193691796e-06	25.4000000000000	1.22390986234677e-12	25.4000000000000	2.18502549387267e-10
25.5000000000000	3.01987438611206e-06	25.5000000000000	2.66294907902420e-06	25.5000000000000	5.21893639415794e-12	25.5000000000000	2.30862440275814e-10
25.6000000000000	3.01835782678950e-06	25.6000000000000	2.66160820849848e-06	25.6000000000000	4.82458517581108e-12	25.6000000000000	2.35589325825458e-10
25.7000000000000	3.01325715312828e-06	25.7000000000000	2.65710317215451e-06	25.7000000000000	3.42126327268488e-12	25.7000000000000	2.32999397553613e-10
25.8000000000000	2.98733023740283e-06	25.8000000000000	2.63422933599600e-06	25.8000000000000	3.99680288865056e-12	25.8000000000000	2.23197460513802e-10
25.9000000000000	2.90432685190467e-06	25.9000000000000	2.56102399021074e-06	25.9000000000000	9.79483161245298e-12	25.9000000000000	2.03481675953299e-10
26	2.73338160994285e-06	26	2.41027982639253e-06	26	2.13304929275182e-11	26	1.83979054213523e-10
26.1000000000000	2.46768791711816e-06	26.1000000000000	2.17599872343044e-06	26.1000000000000	3.33422178755427e-11	26.1000000000000	1.62513558166211e-10
26.2000000000000	2.12718567738079e-06	26.2000000000000	1.87575493626468e-06	26.2000000000000	5.24984500316350e-11	26.2000000000000	1.51160861605604e-10
26.3000000000000	1.74812714703876e-06	26.3000000000000	1.54153667608625e-06	26.3000000000000	7.26831927977401e-11	26.3000000000000	1.43193901180894e-10
26.4000000000000	1.36915819481942e-06	26.4000000000000	1.20739507991630e-06	26.4000000000000	6.70254962642503e-11	26.4000000000000	1.32711619471593e-10
26.5000000000000	1.02123349599026e-06	26.5000000000000	9.00623716049154e-07	26.5000000000000	6.86259937765499e-11	26.5000000000000	1.20982335261033e-10
26.6000000000000	7.23852721762341e-07	26.6000000000000	6.38420457832467e-07	26.6000000000000	6.16608986092615e-11	26.6000000000000	1.15997877969676e-10
26.7000000000000	4.85853906440070e-07	26.7000000000000	4.28566861998547e-07	26.7000000000000	6.08224581810646e-11	26.7000000000000	1.09363185174516e-10
26.8000000000000	3.08322254838345e-07	26.8000000000000	2.72021734915029e-07	26.8000000000000	5.51523271496990e-11	26.8000000000000	1.02090780274011e-10
26.9000000000000	1.87645532889746e-07	26.9000000000000	1.65600138046784e-07	26.9000000000000	4.66560123868476e-11	26.9000000000000	9.52358192307656e-11
27	1.17763242712954e-07	27	1.03950121399521e-07	27	3.56923379740692e-11	27	8.79616379734216e-11
27.1000000000000	9.14565294607428e-08	27.1000000000000	8.07355728937864e-08	27.1000000000000	2.17816875647259e-11	27.1000000000000	7.97371058069984e-11
27.2000000000000	1.01024316023768e-07	27.2000000000000	8.91581528605911e-08	27.2000000000000	9.17133036182349e-12	27.2000000000000	7.73621167127203e-11
27.3000000000000	1.38783850189839e-07	27.3000000000000	1.22425547033345e-07	27.3000000000000	8.79296635503124e-12	27.3000000000000	8.18634049437605e-11
27.4000000000000	1.97653260869402e-07	27.4000000000000	1.74319438883686e-07	27.4000000000000	2.39452901951154e-11	27.4000000000000	8.91411389147834e-11
27.5000000000000	2.72109019761047e-07	27.5000000000000	2.39970745496976e-07	27.5000000000000	3.30260263581295e-11	27.5000000000000	9.96678295450693e-11
27.6000000000000	3.59192990018187e-07	27.6000000000000	3.16767673425034e-07	27.6000000000000	4.17301748711907e-11	27.6000000000000	1.11979758798952e-10
27.7000000000000	4.59503159078167e-07	27.7000000000000	4.05234537481647e-07	27.7000000000000	5.04662978073611e-11	27.7000000000000	1.24250831845529e-10
27.8000000000000	5.77785121080865e-07	27.8000000000000	5.09545325044769e-07	27.8000000000000	4.85869122712757e-11	27.8000000000000	1.38419053996586e-10
27.9000000000000	7.22791870799711e-07	27.9000000000000	6.37434730776931e-07	27.9000000000000	4.31885638363383e-11	27.9000000000000	1.54260604290357e-10
28	9.05868779099706e-07	28	7.98894921771876e-07	28	4.60147475678241e-11	28	1.74026126842364e-10
28.1000000000000	1.13769025134047e-06	28.1000000000000	1.00332177410678e-06	28.1000000000000	4.81961137666076e-11	28.1000000000000	1.96553884279638e-10
28.2000000000000	1.42331971275667e-06	28.2000000000000	1.25518503324429e-06	28.2000000000000	5.33422195303501e-11	28.2000000000000	2.23048246539292e-10
28.3000000000000	1.75641510047342e-06	28.3000000000000	1.54887995762465e-06	28.3000000000000	5.58628698854591e-11	28.3000000000000	2.40593323042049e-10
28.4000000000000	2.11501378544199e-06	28.4000000000000	1.86506259680641e-06	28.4000000000000	7.10986824969950e-11	28.4000000000000	2.53930210192266e-10
28.5000000000000	2.46230136013992e-06	28.5000000000000	2.17124553714143e-06	28.5000000000000	8.21316348265100e-11	28.5000000000000	2.61289656577901e-10
28.6000000000000	2.75515423098227e-06	28.6000000000000	2.42943917250216e-06	28.6000000000000	1.02023278714114e-10	28.6000000000000	2.64524402382449e-10
28.7000000000000	2.96010315636863e-06	28.7000000000000	2.61012409907835e-06	28.7000000000000	1.11487707954439e-10	28.7000000000000	2.73047362497891e-10
28.8000000000000	3.06950154893570e-06	28.8000000000000	2.70656091672095e-06	28.8000000000000	1.18177467811620e-10	28.8000000000000	2.76008549349172e-10
28.9000000000000	3.10624952959415e-06	28.9000000000000	2.73895014757386e-06	28.9000000000000	1.20856213925435e-10	28.9000000000000	2.77195155717891e-10
29	3.10924419721914e-06	29	2.74158181490236e-06	29	1.23533183682412e-10	29	2.75278466688178e-10
29.1000000000000	3.10593425290051e-06	29.1000000000000	2.73867038025344e-06	29.1000000000000	1.23678844943242e-10	29.1000000000000	2.73987055265934e-10
29.2000000000000	3.09193962344523e-06	29.2000000000000	2.72634850873033e-06	29.2000000000000	1.23080212688365e-10	29.2000000000000	2.72107669729849e-10
29.3000000000000	3.03428351600132e-06	29.3000000000000	2.67553087773820e-06	29.3000000000000	1.18296483719860e-10	29.3000000000000	2.64044786035811e-10
29.4000000000000	2.89520745866412e-06	29.4000000000000	2.55291901218868e-06	29.4000000000000	1.13862697048717e-10	29.4000000000000	2.57879051446253e-10
29.5000000000000	2.65720080960818e-06	29.5000000000000	2.34306842727960e-06	29.5000000000000	1.12132525487141e-10	29.5000000000000	2.40810038576456e-10
29.6000000000000	2.33248807823827e-06	29.6000000000000	2.05676367137642e-06	29.6000000000000	9.87796511253691e-11	29.6000000000000	2.34379626817827e-10
29.7000000000000	1.95533318070318e-06	29.7000000000000	1.72418795330032e-06	29.7000000000000	9.67581570421316e-11	29.7000000000000	2.18653539718616e-10
29.8000000000000	1.56676703433334e-06	29.8000000000000	1.38154967288529e-06	29.8000000000000	9.70885594142601e-11	29.8000000000000	2.01804795096905e-10
29.9000000000000	1.20185572249909e-06	29.9000000000000	1.05977530395762e-06	29.9000000000000	9.61151158662688e-11	29.9000000000000	1.84073201126012e-10
30	8.83821035913002e-07	30	7.79330765254827e-07	30	9.35802546564446e-11	30	1.68707714465199e-10
30.1000000000000	6.23945789257618e-07	30.1000000000000	5.50167738921914e-07	30.1000000000000	8.45901126922399e-11	30.1000000000000	1.53072221564798e-10
30.2000000000000	4.24610636429179e-07	30.2000000000000	3.74393481550328e-07	30.2000000000000	8.52420356522998e-11	30.2000000000000	1.36859412691592e-10
30.3000000000000	2.82835291187666e-07	30.3000000000000	2.49383383277291e-07	30.3000000000000	8.13695777424073e-11	30.3000000000000	1.29713129126685e-10
30.4000000000000	1.93002515302965e-07	30.4000000000000	1.70190629589229e-07	30.4000000000000	7.49214024153844e-11	30.4000000000000	1.26012977830214e-10
30.5000000000000	1.48440308933573e-07	30.5000000000000	1.30912034990160e-07	30.5000000000000	7.21360748912048e-11	30.5000000000000	1.20650156532065e-10
30.6000000000000	1.41980624590587e-07	30.6000000000000	1.25243332149694e-07	30.6000000000000	6.36735109083020e-11	30.6000000000000	1.19442233881273e-10
30.7000000000000	1.66180630145618e-07	30.7000000000000	1.46610888762666e-07	30.7000000000000	4.66986449509932e-11	30.7000000000000	1.16381571046986e-10
30.8000000000000	2.13587867392562e-07	30.8000000000000	1.88445302029550e-07	30.8000000000000	2.94928526045624e-11	30.8000000000000	1.12997611267929e-10
30.9000000000000	2.77495953326934e-07	30.9000000000000	2.44820590467043e-07	30.9000000000000	9.82147696504399e-12	30.9000000000000	1.14363629677428e-10
31	3.53073620118494e-07	31	3.11479331216447e-07	31	9.70601377048297e-12	31	1.15962350832888e-10
31.1000000000000	4.38716417860974e-07	31.1000000000000	3.87005581359290e-07	31.1000000000000	2.85176326997316e-11	31.1000000000000	1.15276677092879e-10
31.2000000000000	5.37231347408351e-07	31.2000000000000	4.73871450523689e-07	31.2000000000000	5.02513586297937e-11	31.2000000000000	1.14882325874532e-10
31.3000000000000	6.56337128646101e-07	31.3000000000000	5.78900820613626e-07	31.3000000000000	6.41620090391371e-11	31.3000000000000	1.06560094081942e-10
31.4000000000000	8.08022182496870e-07	31.4000000000000	7.12648301259833e-07	31.4000000000000	7.57758300551359e-11	31.4000000000000	1.07974074126105e-10
31.5000000000000	1.00607067565761e-06	31.5000000000000	8.87274030247909e-07	31.5000000000000	8.00675081791269e-11	31.5000000000000	1.05167430319852e-10
31.6000000000000	1.26155041613174e-06	31.6000000000000	1.11252729695366e-06	31.6000000000000	7.96447352513496e-11	31.6000000000000	1.02183150829660e-10
31.7000000000000	1.57657461308247e-06	31.7000000000000	1.39028817258691e-06	31.7000000000000	8.12594436183645e-11	31.7000000000000	1.05371711356383e-10
31.8000000000000	1.93814250870616e-06	31.8000000000000	1.70910371366517e-06	31.8000000000000	8.16324785546385e-11	31.8000000000000	1.08537179244195e-10
31.9000000000000	2.31520119875484e-06	31.9000000000000	2.04157644390079e-06	31.9000000000000	8.33750846140902e-11	31.9000000000000	1.19184662139560e-10
32	2.66279103655620e-06	32	2.34807972887552e-06	32	7.90638665648658e-11	32	1.28538957255842e-10
32.1000000000000	2.93552577801393e-06	32.1000000000000	2.58857943080670e-06	32.1000000000000	7.47597539429989e-11	32.1000000000000	1.47441170383900e-10
32.2000000000000	3.10688205651388e-06	32.2000000000000	2.73969774688965e-06	32.2000000000000	7.31432692191447e-11	32.2000000000000	1.70526703868745e-10
32.3000000000000	3.18346864602859e-06	32.3000000000000	2.80723859802379e-06	32.3000000000000	6.45083986228201e-11	32.3000000000000	1.79591452820205e-10
32.4000000000000	3.20100561879144e-06	32.4000000000000	2.82270566742682e-06	32.4000000000000	6.00177685328163e-11	32.4000000000000	1.96187954770721e-10
32.5000000000000	3.19954136429601e-06	32.5000000000000	2.82140316087975e-06	32.5000000000000	5.93853854979898e-11	32.5000000000000	2.01787031528511e-10
32.6000000000000	3.19371541479541e-06	32.6000000000000	2.81625004028285e-06	32.6000000000000	5.99840177528677e-11	32.6000000000000	2.01239913621976e-10
32.7000000000000	3.16235123598574e-06	32.7000000000000	2.78857197777427e-06	32.7000000000000	6.19344575625291e-11	32.7000000000000	1.90862436966199e-10
32.8000000000000	3.06505121372425e-06	32.8000000000000	2.70275426572653e-06	32.8000000000000	6.70716815420747e-11	32.8000000000000	1.74516401330038e-10
32.9000000000000	2.87101341100993e-06	32.9000000000000	2.53164700936281e-06	32.9000000000000	7.39639460789476e-11	32.9000000000000	1.67334590628343e-10
33	2.57805145409407e-06	33	2.27332834157323e-06	33	8.23732193566684e-11	33	1.51041845697364e-10
33.1000000000000	2.21460764393555e-06	33.1000000000000	1.95284944304319e-06	33.1000000000000	8.12221401247371e-11	33.1000000000000	1.41847422696628e-10
33.2000000000000	1.82256709990725e-06	33.2000000000000	1.60717333841376e-06	33.2000000000000	8.71356320431005e-11	33.2000000000000	1.33359989717974e-10
33.3000000000000	1.44150073211335e-06	33.3000000000000	1.27116843984254e-06	33.3000000000000	9.43334299563503e-11	33.3000000000000	1.28386190567653e-10
33.4000000000000	1.09981957940875e-06	33.4000000000000	9.69887246071721e-07	33.4000000000000	9.74900160599646e-11	33.4000000000000	1.25769616943217e-10
33.5000000000000	8.12799630267591e-07	33.5000000000000	7.16816614954041e-07	33.5000000000000	9.72502078866455e-11	33.5000000000000	1.27473143152201e-10
33.6000000000000	5.85265595987039e-07	33.6000000000000	5.16186316801282e-07	33.6000000000000	8.32081070711865e-11	33.6000000000000	1.18685505867688e-10
33.7000000000000	4.15465436276463e-07	33.7000000000000	3.66462472811691e-07	33.7000000000000	7.36015692837100e-11	33.7000000000000	1.11210596287492e-10
33.8000000000000	2.98497949913212e-07	33.8000000000000	2.63305393488622e-07	33.8000000000000	6.32205399142549e-11	33.8000000000000	9.91242643522128e-11
33.9000000000000	2.28322040385365e-07	33.9000000000000	2.01399737775887e-07	33.9000000000000	5.18181053621447e-11	33.9000000000000	8.95390428468090e-11
34	1.98600599077281e-07	34	1.75167485849670e-07	34	3.65290020454268e-11	34	8.36841707041458e-11
34.1000000000000	2.02672651994362e-07	34.1000000000000	1.78725132471413e-07	34.1000000000000	2.19078089003233e-11	34.1000000000000	8.02327093651911e-11
34.2000000000000	2.33348325551219e-07	34.2000000000000	2.05751144122246e-07	34.2000000000000	7.07345293449180e-12	34.2000000000000	7.89430742997865e-11
34.3000000000000	2.83302295400745e-07	34.3000000000000	2.49783495220868e-07	34.3000000000000	7.36122274247464e-12	34.3000000000000	8.57856008451563e-11
34.4000000000000	3.46015347929551e-07	34.4000000000000	3.05082505036580e-07	34.4000000000000	2.05613304160579e-11	34.4000000000000	9.15498787890101e-11
34.5000000000000	4.17423249743365e-07	34.5000000000000	3.68048262089360e-07	34.5000000000000	2.68531863412136e-11	34.5000000000000	1.03593578160144e-10
34.6000000000000	4.97561705614658e-07	34.6000000000000	4.38733854579709e-07	34.6000000000000	2.71445088628752e-11	34.6000000000000	1.13615783448040e-10
34.7000000000000	5.91857855170019e-07	34.7000000000000	5.21915369589010e-07	34.7000000000000	2.35313990515351e-11	34.7000000000000	1.25650601034977e-10
34.8000000000000	7.11308596024196e-07	34.8000000000000	6.27274573616887e-07	34.8000000000000	1.86819448799724e-11	34.8000000000000	1.38625111389956e-10
34.9000000000000	8.71031049953785e-07	34.9000000000000	7.68136128925789e-07	34.9000000000000	1.45234935189364e-11	34.9000000000000	1.57653445853612e-10
35	1.08658476705159e-06	35	9.58228159930741e-07	35	1.32711619471593e-11	35	1.76960668341053e-10
35.1000000000000	1.36822081131527e-06	35.1000000000000	1.20658897451165e-06	35.1000000000000	1.31379351842043e-11	35.1000000000000	1.94187776969557e-10
35.2000000000000	1.71367654822063e-06	35.2000000000000	1.51120167046770e-06	35.2000000000000	2.17834639215653e-11	35.2000000000000	2.13914219671096e-10
35.3000000000000	2.10222372487578e-06	35.3000000000000	1.85379062855873e-06	35.3000000000000	3.32907035272001e-11	35.3000000000000	2.25869101200260e-10
35.4000000000000	2.49368013527373e-06	35.4000000000000	2.19895407838067e-06	35.4000000000000	4.15347756188567e-11	35.4000000000000	2.35436559137270e-10
35.5000000000000	2.83674307155479e-06	35.5000000000000	2.50141273028248e-06	35.5000000000000	6.23572304903064e-11	35.5000000000000	2.43103315256121e-10
35.6000000000000	3.08701498141772e-06	35.6000000000000	2.72204214724070e-06	35.6000000000000	7.44080352887977e-11	35.6000000000000	2.41476172391231e-10
35.7000000000000	3.22905384564365e-06	35.7000000000000	2.84726039900818e-06	35.7000000000000	8.04476485427585e-11	35.7000000000000	2.42851072584926e-10
35.8000000000000	3.28099706337071e-06	35.8000000000000	2.89305123857275e-06	35.8000000000000	8.46469561111007e-11	35.8000000000000	2.43828068846597e-10
35.9000000000000	3.28807384342156e-06	35.9000000000000	2.89928406083106e-06	35.9000000000000	8.60040927364025e-11	35.9000000000000	2.44453346454065e-10
36	3.28548315486898e-06	36	2.89700595423881e-06	36	8.69668781433575e-11	36	2.46126674596781e-10
36.1000000000000	3.27319621362676e-06	36.1000000000000	2.88618764798798e-06	36.1000000000000	8.47144576709979e-11	36.1000000000000	2.47267095687675e-10
36.2000000000000	3.21786513346467e-06	36.2000000000000	2.83741740858545e-06	36.2000000000000	8.27444779361031e-11	36.2000000000000	2.48121523327427e-10
36.3000000000000	3.07881646222086e-06	36.3000000000000	2.71482692149050e-06	36.3000000000000	7.36797289846436e-11	36.3000000000000	2.39081643371719e-10
36.4000000000000	2.83740818574074e-06	36.4000000000000	2.50197478202097e-06	36.4000000000000	6.45883346805931e-11	36.4000000000000	2.38502551042075e-10
36.5000000000000	2.50664890089070e-06	36.5000000000000	2.21034215641680e-06	36.5000000000000	4.49880133146507e-11	36.5000000000000	2.30404140211249e-10
36.6000000000000	2.12500731144871e-06	36.6000000000000	1.87381633054429e-06	36.6000000000000	4.05204758635591e-11	36.6000000000000	2.16905604588646e-10
36.7000000000000	1.73499446631809e-06	36.7000000000000	1.52991531976454e-06	36.7000000000000	3.33990612944035e-11	36.7000000000000	2.03014494104536e-10
36.8000000000000	1.37107668152225e-06	36.8000000000000	1.20902199540751e-06	36.8000000000000	2.68567390548924e-11	36.8000000000000	1.91198168408846e-10
36.9000000000000	1.05440076758612e-06	36.9000000000000	9.29767209001398e-07	36.9000000000000	2.40802933149098e-11	36.9000000000000	1.76497039205969e-10
37	7.93870684745457e-07	37	7.00029593403428e-07	37	2.28901342325116e-11	37	1.59424473622494e-10
37.1000000000000	5.90110925458021e-07	37.1000000000000	5.20343766297060e-07	37.1000000000000	2.13589146369486e-11	37.1000000000000	1.45362832881801e-10
37.2000000000000	4.39421700804132e-07	37.2000000000000	3.87467100182448e-07	37.2000000000000	1.83213444415742e-11	37.2000000000000	1.37385214316055e-10
37.3000000000000	3.36617087981495e-07	37.3000000000000	2.96823197132312e-07	37.3000000000000	1.29976029938916e-11	37.3000000000000	1.31217703369657e-10
37.4000000000000	2.76322687398078e-07	37.4000000000000	2.43664429078194e-07	37.4000000000000	9.02922181467147e-12	37.4000000000000	1.26892274465718e-10
37.5000000000000	2.53000999705932e-07	37.5000000000000	2.23125933729307e-07	37.5000000000000	2.89013257770421e-12	37.5000000000000	1.22158283488716e-10
37.6000000000000	2.60458675072073e-07	37.6000000000000	2.29740688695301e-07	37.6000000000000	1.25481847135234e-11	37.6000000000000	1.15862874849881e-10
37.7000000000000	2.91575453559290e-07	37.7000000000000	2.57204094467056e-07	37.7000000000000	3.27347038364678e-11	37.7000000000000	1.09618980559389e-10
37.8000000000000	3.38817333300767e-07	37.8000000000000	2.98905188600429e-07	37.8000000000000	5.57598411887739e-11	37.8000000000000	1.05170983033531e-10
37.9000000000000	3.95840936917580e-07	37.9000000000000	3.49220407258599e-07	37.9000000000000	7.75237651851057e-11	37.9000000000000	1.01401553820324e-10
38	4.59567189636800e-07	38	4.05437782902141e-07	38	9.85771464456775e-11	38	9.43813915910141e-11
38.1000000000000	5.32127742758348e-07	38.1000000000000	4.69441502559675e-07	38.1000000000000	1.08531850173677e-10	38.1000000000000	9.32143251475281e-11
38.2000000000000	6.21947075174489e-07	38.2000000000000	5.48641546416206e-07	38.2000000000000	1.27378996239713e-10	38.2000000000000	8.73914274279741e-11
38.3000000000000	7.43322116747436e-07	38.3000000000000	6.55661311910194e-07	38.3000000000000	1.43097977911566e-10	38.3000000000000	8.10640443660304e-11
38.4000000000000	9.13972673544095e-07	38.4000000000000	8.06117675722362e-07	38.4000000000000	1.54692259002331e-10	38.4000000000000	7.76445574501850e-11
38.5000000000000	1.15017586921340e-06	38.5000000000000	1.01437401411886e-06	38.5000000000000	1.62261315495016e-10	38.5000000000000	7.73816566379537e-11
38.6000000000000	1.45983357846546e-06	38.6000000000000	1.28740144056394e-06	38.6000000000000	1.64659397228206e-10	38.6000000000000	7.42357286753759e-11
38.7000000000000	1.83485662041960e-06	38.7000000000000	1.61807708209949e-06	38.7000000000000	1.69729119647855e-10	38.7000000000000	7.41948724680697e-11
38.8000000000000	2.24607904719676e-06	38.8000000000000	1.98067846568506e-06	38.8000000000000	1.59397828269903e-10	38.8000000000000	8.42419467517175e-11
38.9000000000000	2.64511212044738e-06	38.9000000000000	2.33254716519582e-06	38.9000000000000	1.45330858458692e-10	38.9000000000000	9.28714882775239e-11
39	2.97727916809265e-06	39	2.62544413232035e-06	39	1.32189370560809e-10	39	1.05298880725968e-10
39.1000000000000	3.20359011318772e-06	39.1000000000000	2.82500662862617e-06	39.1000000000000	1.33560718040826e-10	39.1000000000000	1.22687637826857e-10
39.2000000000000	3.31771863315566e-06	39.2000000000000	2.92565511728071e-06	39.2000000000000	1.26872734540484e-10	39.2000000000000	1.39353417694110e-10
39.3000000000000	3.35183449173826e-06	39.3000000000000	2.95575010689220e-06	39.3000000000000	1.19465326520185e-10	39.3000000000000	1.54232182580927e-10
39.4000000000000	3.35406537033123e-06	39.4000000000000	2.95771519098764e-06	39.4000000000000	1.16692433493881e-10	39.4000000000000	1.63957736276643e-10
39.5000000000000	3.35038667742538e-06	39.5000000000000	2.95445890685642e-06	39.5000000000000	1.18541620963697e-10	39.5000000000000	1.67389657690364e-10
39.6000000000000	3.32766919797223e-06	39.6000000000000	2.93441207332990e-06	39.6000000000000	1.23463905765675e-10	39.6000000000000	1.61900715056618e-10
39.7000000000000	3.24621690772631e-06	39.7000000000000	2.86255179204886e-06	39.7000000000000	1.29945831872647e-10	39.7000000000000	1.55175428062648e-10
39.8000000000000	3.07150279610369e-06	39.8000000000000	2.70846530270319e-06	39.8000000000000	1.39822375899712e-10	39.8000000000000	1.40667921755266e-10
39.9000000000000	2.79731322194721e-06	39.9000000000000	2.46666530756556e-06	39.9000000000000	1.42076572728911e-10	39.9000000000000	1.33409727709477e-10
40	2.44794564885353e-06	40	2.15858723429108e-06	40	1.61472613058322e-10	40	1.22938104141213e-10
40.1000000000000	2.06491931287189e-06	40.1000000000000	1.82084461286536e-06	40.1000000000000	1.67638347647880e-10	40.1000000000000	1.12926556994353e-10
40.2000000000000	1.68756702478845e-06	40.2000000000000	1.48812919498198e-06	40.2000000000000	1.75965908510989e-10	40.2000000000000	1.07599262832991e-10
40.3000000000000	1.34406741203463e-06	40.3000000000000	1.18526083703330e-06	40.3000000000000	1.78008718876299e-10	40.3000000000000	1.01641361993643e-10
40.4000000000000	1.04943378609335e-06	40.4000000000000	9.25480458491279e-07	40.4000000000000	1.68538960565456e-10	40.4000000000000	9.79376579834934e-11
40.5000000000000	8.08317400569081e-07	40.5000000000000	7.12885277920350e-07	40.5000000000000	1.51860746200327e-10	40.5000000000000	9.17683706802563e-11
40.6000000000000	6.19333816231915e-07	40.6000000000000	5.46243166255067e-07	40.6000000000000	1.41207934234444e-10	40.6000000000000	8.41904324033749e-11
40.7000000000000	4.78563702444035e-07	40.7000000000000	4.22103358488357e-07	40.7000000000000	1.26973986880330e-10	40.7000000000000	7.64330820857140e-11
40.8000000000000	3.81688721518003e-07	40.8000000000000	3.36662319355696e-07	40.8000000000000	1.11214149001171e-10	40.8000000000000	6.34496899465376e-11
40.9000000000000	3.24479968227820e-07	40.9000000000000	2.86181958131238e-07	40.9000000000000	9.22888432342006e-11	40.9000000000000	5.18536324989327e-11
41	3.02200092505700e-07	41	2.66505351120827e-07	41	7.59907692327033e-11	41	4.66862104531174e-11
41.1000000000000	3.08783615565744e-07	41.1000000000000	2.72285292979291e-07	41.1000000000000	6.16022788335613e-11	41.1000000000000	4.34834390716787e-11
41.2000000000000	3.36664939482034e-07	41.2000000000000	2.96839296254348e-07	41.2000000000000	4.32294200436445e-11	41.2000000000000	5.09601250087144e-11
41.3000000000000	3.77928747852252e-07	41.3000000000000	3.33222928361465e-07	41.3000000000000	3.45412587421379e-11	41.3000000000000	5.22213383646886e-11
41.4000000000000	4.26591254765185e-07	41.4000000000000	3.76132053503397e-07	41.4000000000000	2.98854274660698e-11	41.4000000000000	6.15258954894671e-11
41.5000000000000	4.81054806655834e-07	41.5000000000000	4.24188176140206e-07	41.5000000000000	3.04165581610505e-11	41.5000000000000	7.15818515573119e-11
41.6000000000000	5.46136719847823e-07	41.6000000000000	4.81606974744864e-07	41.6000000000000	3.46247475135897e-11	41.6000000000000	8.55813198086253e-11
41.7000000000000	6.33532904359413e-07	41.7000000000000	5.58711342080187e-07	41.7000000000000	3.69393404753282e-11	41.7000000000000	1.00705221939279e-10
41.8000000000000	7.60543954925197e-07	41.8000000000000	6.70742483777076e-07	41.8000000000000	3.92184063002787e-11	41.8000000000000	1.17745813099646e-10
41.9000000000000	9.46467714868504e-07	41.9000000000000	8.34715255138008e-07	41.9000000000000	4.29807300861285e-11	41.9000000000000	1.33395516854762e-10
42	1.20666455494245e-06	42	1.06417481404719e-06	42	4.33875158023511e-11	42	1.54519952388910e-10
42.1000000000000	1.54485080017253e-06	42.1000000000000	1.36239002657135e-06	42.1000000000000	3.52606832620950e-11	42.1000000000000	1.75482739450672e-10
42.2000000000000	1.94568268341300e-06	42.2000000000000	1.71582739483256e-06	42.2000000000000	2.84323675714404e-11	42.2000000000000	1.87666771012118e-10
42.3000000000000	2.37144363879338e-06	42.3000000000000	2.09122022809538e-06	42.3000000000000	1.69997349530604e-11	42.3000000000000	1.97829308490327e-10
42.4000000000000	2.76747806893241e-06	42.4000000000000	2.44039890873182e-06	42.4000000000000	5.15143483426073e-12	42.4000000000000	2.06680894621059e-10
42.5000000000000	3.07900326212973e-06	42.5000000000000	2.71507252236347e-06	42.5000000000000	2.76756395578559e-12	42.5000000000000	2.11107575864844e-10
42.6000000000000	3.27584135817460e-06	42.6000000000000	2.88861286890096e-06	42.6000000000000	1.62589941510305e-11	42.6000000000000	2.20445883769571e-10
42.7000000000000	3.36385079435786e-06	42.7000000000000	2.96618400064119e-06	42.7000000000000	2.56576981882972e-11	42.7000000000000	2.23858265258059e-10
42.8000000000000	3.38578198366690e-06	42.8000000000000	2.98550391164554e-06	42.8000000000000	2.97646352009906e-11	42.8000000000000	2.22241780534205e-10
42.9000000000000	3.38619093476211e-06	42.9000000000000	2.98586146740831e-06	42.9000000000000	3.39177574915084e-11	42.9000000000000	2.24398277737237e-10
43	3.37993700405548e-06	43	2.98035591050905e-06	43	3.37117000981380e-11	43	2.30961916258821e-10
43.1000000000000	3.34404627544416e-06	43.1000000000000	2.94872359063447e-06	43.1000000000000	3.30206972876113e-11	43.1000000000000	2.34583907854358e-10
43.2000000000000	3.23874374430488e-06	43.2000000000000	2.85589950799192e-06	43.2000000000000	3.08002512383609e-11	43.2000000000000	2.39046116234931e-10
43.3000000000000	3.03846516302997e-06	43.3000000000000	2.67933177511281e-06	43.3000000000000	2.54516407949268e-11	43.3000000000000	2.35258923453330e-10
43.4000000000000	2.74657551635471e-06	43.4000000000000	2.42197394229038e-06	43.4000000000000	2.11173301067902e-11	43.4000000000000	2.31073826739703e-10
43.5000000000000	2.39460372242206e-06	43.5000000000000	2.11162888241745e-06	43.5000000000000	1.13651310584828e-11	43.5000000000000	2.11981543429829e-10
43.6000000000000	2.02197782428470e-06	43.6000000000000	1.78304354037095e-06	43.6000000000000	4.00035560232936e-12	43.6000000000000	1.91461069221077e-10
43.7000000000000	1.66282925206929e-06	43.7000000000000	1.46635149533836e-06	43.7000000000000	1.27009514017118e-12	43.7000000000000	1.69194436239195e-10
43.8000000000000	1.33941537860949e-06	43.8000000000000	1.18115700864507e-06	43.8000000000000	7.25641768895002e-12	43.8000000000000	1.49031009755163e-10
43.9000000000000	1.06227708940310e-06	43.9000000000000	9.36756308078657e-07	43.9000000000000	1.06492592522045e-11	43.9000000000000	1.28684618516672e-10
44	8.33815379408520e-07	44	7.35282355890377e-07	44	9.49818002027314e-12	44	1.10917497408991e-10
44.1000000000000	6.52348614238463e-07	44.1000000000000	5.75258340518303e-07	44.1000000000000	1.28270727373092e-11	44.1000000000000	9.97388838186453e-11
44.2000000000000	5.14976742138629e-07	44.2000000000000	4.54128931792752e-07	44.2000000000000	1.56354929004010e-11	44.2000000000000	8.80877593090190e-11
44.3000000000000	4.18867225349118e-07	44.3000000000000	3.69400988020630e-07	44.3000000000000	2.12718731518180e-11	44.3000000000000	7.79714071086346e-11
44.4000000000000	3.60945845656602e-07	44.4000000000000	3.18355986905772e-07	44.4000000000000	3.28803650972986e-11	44.4000000000000	7.18625159379371e-11
44.5000000000000	3.36924875554701e-07	44.5000000000000	2.97215409617024e-07	44.5000000000000	5.33244559619561e-11	44.5000000000000	6.74074129847213e-11
44.6000000000000	3.40278676347339e-07	44.6000000000000	3.00215210913279e-07	44.6000000000000	7.90425502827929e-11	44.6000000000000	6.52509157816894e-11
44.7000000000000	3.62632784245420e-07	44.7000000000000	3.19975395512984e-07	44.7000000000000	1.05474740053069e-10	44.7000000000000	6.16289241861523e-11
44.8000000000000	3.95826800669852e-07	44.8000000000000	3.49298403534704e-07	44.8000000000000	1.30855326574419e-10	44.8000000000000	5.45057332601573e-11
44.9000000000000	4.34839856566782e-07	44.9000000000000	3.83747575938287e-07	44.9000000000000	1.60992996711684e-10	44.9000000000000	4.88462603698281e-11
45	4.80475435438166e-07	45	4.24036683099871e-07	45	1.87082349611956e-10	45	4.00710575831909e-11
45.1000000000000	5.40831596396174e-07	45.1000000000000	4.77264062936911e-07	45.1000000000000	2.11072048728056e-10	45.1000000000000	3.76285669290155e-11
45.2000000000000	6.30847356575259e-07	45.2000000000000	5.56638386939312e-07	45.2000000000000	2.26748397835763e-10	45.2000000000000	3.72484265653839e-11
45.3000000000000	7.69933913957743e-07	45.3000000000000	6.79249483326316e-07	45.3000000000000	2.35644392887480e-10	45.3000000000000	2.86384249648108e-11
45.4000000000000	9.77288820536160e-07	45.4000000000000	8.62068514351222e-07	45.4000000000000	2.40671482742982e-10	45.4000000000000	2.09450234933684e-11
45.5000000000000	1.26512143872048e-06	45.5000000000000	1.11582986939140e-06	45.5000000000000	2.29837482379480e-10	45.5000000000000	1.06616937500803e-11
45.6000000000000	1.63075002568291e-06	45.6000000000000	1.43820024689489e-06	45.6000000000000	2.21856311100055e-10	45.6000000000000	1.13207221374978e-11
45.7000000000000	2.05038693756876e-06	45.7000000000000	1.80820357975620e-06	45.7000000000000	2.15541362535987e-10	45.7000000000000	1.16315845843928e-11
45.8000000000000	2.47859350110957e-06	45.8000000000000	2.18577052457647e-06	45.8000000000000	1.96491711790259e-10	45.8000000000000	1.89341875511673e-11
45.9000000000000	2.85790329002111e-06	45.9000000000000	2.52021847657602e-06	45.9000000000000	1.85586657153181e-10	45.9000000000000	2.54427590107298e-11
46	3.13938889107135e-06	46	2.76842856195003e-06	46	1.68604685768514e-10	46	3.50812712213155e-11
46.1000000000000	3.30244551349779e-06	46.1000000000000	2.91222805870461e-06	46.1000000000000	1.52319046264893e-10	46.1000000000000	5.64615021403370e-11
46.2000000000000	3.36808311018899e-06	46.2000000000000	2.97012345917835e-06	46.2000000000000	1.38168587682230e-10	46.2000000000000	7.94511123558550e-11
46.3000000000000	3.38204038996537e-06	46.3000000000000	2.98243293883616e-06	46.3000000000000	1.32400757024698e-10	46.3000000000000	9.65236779393308e-11
46.4000000000000	3.38179131986749e-06	46.4000000000000	2.98220100525271e-06	46.4000000000000	1.30762956018771e-10	46.4000000000000	1.06675557276503e-10
46.5000000000000	3.37096438762785e-06	46.5000000000000	2.97263121140645e-06	46.5000000000000	1.31480604181888e-10	46.5000000000000	1.11114673018164e-10
46.6000000000000	3.32096658439696e-06	46.6000000000000	2.92850359073782e-06	46.6000000000000	1.37115208076466e-10	46.6000000000000	1.07140962768426e-10
46.7000000000000	3.19627535461109e-06	46.7000000000000	2.81851764327712e-06	46.7000000000000	1.42204470421348e-10	46.7000000000000	9.97051330386967e-11
46.8000000000000	2.98043034518969e-06	46.8000000000000	2.62813813378671e-06	46.8000000000000	1.51732848507891e-10	46.8000000000000	8.95319374194514e-11
46.9000000000000	2.68578141593423e-06	46.9000000000000	2.36829847111153e-06	46.9000000000000	1.65378821748163e-10	46.9000000000000	8.14512901570197e-11
47	2.34293225176430e-06	47	2.06597141350073e-06	47	1.68627778407426e-10	47	7.76854136574912e-11
47.1000000000000	1.98730252165547e-06	47.1000000000000	1.75241460986797e-06	47.1000000000000	1.66991753758339e-10	47.1000000000000	7.80300268843348e-11
47.2000000000000	1.64803507729516e-06	47.2000000000000	1.45328366407682e-06	47.2000000000000	1.70004454957962e-10	47.2000000000000	8.41104963456019e-11
47.3000000000000	1.34243110316845e-06	47.3000000000000	1.18385115044362e-06	47.3000000000000	1.63391078444874e-10	47.3000000000000	8.45368219870579e-11
47.4000000000000	1.07822208939012e-06	47.4000000000000	9.50909928576493e-07	47.4000000000000	1.52803991682049e-10	47.4000000000000	8.63806803863554e-11
47.5000000000000	8.57320248570659e-07	47.5000000000000	7.56148368807885e-07	47.5000000000000	1.41755052140979e-10	47.5000000000000	8.48263681518802e-11
47.6000000000000	6.78899912287534e-07	47.6000000000000	5.98822026631751e-07	47.6000000000000	1.35958799774016e-10	47.6000000000000	7.21520621027594e-11
47.7000000000000	5.41767468220655e-07	47.7000000000000	4.77890779393420e-07	47.7000000000000	1.25977450693426e-10	47.7000000000000	5.66338087537588e-11
47.8000000000000	4.44711323766001e-07	47.8000000000000	3.92276158223126e-07	47.8000000000000	1.13818288127732e-10	47.8000000000000	4.24158486111992e-11
47.9000000000000	3.85532100466435e-07	47.9000000000000	3.40046947044925e-07	47.9000000000000	1.07302611240812e-10	47.9000000000000	3.09707814949434e-11
48	3.59597551735646e-07	48	3.17133761029709e-07	48	8.47233394551950e-11	48	2.15933937397494e-11
48.1000000000000	3.59249879622325e-07	48.1000000000000	3.16789693144415e-07	48.1000000000000	6.85531631461345e-11	48.1000000000000	1.19584342428425e-11
48.2000000000000	3.75214721515249e-07	48.2000000000000	3.30849680096890e-07	48.2000000000000	5.14717157784617e-11	48.2000000000000	1.19673160270395e-11
48.3000000000000	3.99745383461436e-07	48.3000000000000	3.52481707821539e-07	48.3000000000000	4.49507098210233e-11	48.3000000000000	1.37756472895489e-11
48.4000000000000	4.29976433125034e-07	48.4000000000000	3.79153400231758e-07	48.4000000000000	4.31992219773747e-11	48.4000000000000	2.46398457193209e-11
48.5000000000000	4.70120795625917e-07	48.5000000000000	4.14586098784753e-07	48.5000000000000	5.05391284377765e-11	48.5000000000000	3.28039817532044e-11
48.6000000000000	5.31838892925407e-07	48.6000000000000	4.69066540276231e-07	48.6000000000000	6.41833253212099e-11	48.6000000000000	4.76365613621965e-11
48.7000000000000	6.32680505319172e-07	48.7000000000000	5.58039250364573e-07	48.7000000000000	7.49622586226906e-11	48.7000000000000	6.73150424290725e-11
48.8000000000000	7.92562056872725e-07	48.8000000000000	6.99068218423804e-07	48.8000000000000	7.23741067076844e-11	48.8000000000000	8.51336778850964e-11
48.9000000000000	1.02821117131668e-06	48.9000000000000	9.06885706086769e-07	48.9000000000000	7.71507302488317e-11	48.9000000000000	1.12560627485436e-10
49	1.34604785806403e-06	49	1.18716035402144e-06	49	7.18642922947765e-11	49	1.33246302880252e-10
49.1000000000000	1.73502202827081e-06	49.1000000000000	1.53014452308753e-06	49.1000000000000	5.79305492465210e-11	49.1000000000000	1.60177648922399e-10
49.2000000000000	2.16257564744637e-06	49.2000000000000	1.90712573733265e-06	49.2000000000000	4.52224924174516e-11	49.2000000000000	1.84643411671459e-10
49.3000000000000	2.57788802926484e-06	49.3000000000000	2.27330450286445e-06	49.3000000000000	2.71818123565026e-11	49.3000000000000	2.08709494131654e-10
49.4000000000000	2.92530546275316e-06	49.4000000000000	2.57960088134723e-06	49.4000000000000	2.14583906199550e-12	49.4000000000000	2.16314077761126e-10
49.5000000000000	3.16542580591772e-06	49.5000000000000	2.79128355984426e-06	49.5000000000000	1.46762602071249e-11	49.5000000000000	2.23799645482359e-10
49.6000000000000	3.29334987014818e-06	49.6000000000000	2.90404041258796e-06	49.6000000000000	2.06803463242977e-11	49.6000000000000	2.21042739667610e-10
49.7000000000000	3.33968453958278e-06	49.7000000000000	2.94487003671406e-06	49.7000000000000	2.98729929681940e-11	49.7000000000000	2.16802575891961e-10
49.8000000000000	3.34875352692166e-06	49.8000000000000	2.95285291684877e-06	49.8000000000000	3.84545728593366e-11	49.8000000000000	2.21616502926736e-10
49.9000000000000	3.34760849973748e-06	49.9000000000000	2.95184436893692e-06	49.9000000000000	4.26538804276788e-11	49.9000000000000	2.29492869152637e-10
50	3.32992930296427e-06	50	2.93626888847598e-06	50	4.40660841150020e-11	50	2.35816699500901e-10
50.1000000000000	3.26541326600704e-06	50.1000000000000	2.87940375187645e-06	50.1000000000000	3.96696009374864e-11	50.1000000000000	2.40886421920550e-10
50.2000000000000	3.12522870871135e-06	50.2000000000000	2.75582318209899e-06	50.2000000000000	2.44106956870382e-11	50.2000000000000	2.38669528584978e-10
50.3000000000000	2.90165424488009e-06	50.3000000000000	2.55870690679672e-06	50.3000000000000	1.17275078537205e-11	50.3000000000000	2.32470043215471e-10
50.4000000000000	2.61084758612640e-06	50.4000000000000	2.30231057862795e-06	50.4000000000000	7.21200876796502e-13	50.4000000000000	2.11615613920912e-10
50.5000000000000	2.28198107521393e-06	50.5000000000000	2.01232676033669e-06	50.5000000000000	8.91020590643166e-12	50.5000000000000	1.91517912639938e-10
50.6000000000000	1.94588844237842e-06	50.6000000000000	1.71596606435287e-06	50.6000000000000	2.35136354831411e-11	50.6000000000000	1.69583458387024e-10
50.7000000000000	1.62582004215039e-06	50.7000000000000	1.43369525851256e-06	50.7000000000000	3.57811558160392e-11	50.7000000000000	1.50436108015128e-10
50.8000000000000	1.33522524592422e-06	50.8000000000000	1.17741655536463e-06	50.8000000000000	4.05773192824199e-11	50.8000000000000	1.29990240793632e-10
50.9000000000000	1.08059647985215e-06	50.9000000000000	9.52846832547039e-07	50.9000000000000	5.14965847742133e-11	50.9000000000000	1.12676090679997e-10
51	8.64210999651505e-07	51	7.62026505896074e-07	51	5.86535264801569e-11	51	1.00136787750671e-10
51.1000000000000	6.87072382987708e-07	51.1000000000000	6.05835101197272e-07	51.1000000000000	6.10000938650046e-11	51.1000000000000	8.90878482096014e-11
51.2000000000000	5.49989342957247e-07	51.2000000000000	4.84987602078491e-07	51.2000000000000	6.85531631461345e-11	51.2000000000000	8.51159143167024e-11
51.3000000000000	4.53072763306750e-07	51.3000000000000	3.99573600873282e-07	51.3000000000000	8.35527202980302e-11	51.3000000000000	7.97619748027501e-11
51.4000000000000	3.94122762870097e-07	51.4000000000000	3.47650688681256e-07	51.4000000000000	1.07947428773514e-10	51.4000000000000	8.19682099972852e-11
51.5000000000000	3.67215408303423e-07	51.5000000000000	3.23975218208261e-07	51.5000000000000	1.33951516545494e-10	51.5000000000000	8.20694623371310e-11
51.6000000000000	3.63129167624265e-07	51.6000000000000	3.20443682255700e-07	51.6000000000000	1.61330504511170e-10	51.6000000000000	8.80220341059612e-11
51.7000000000000	3.72417416016901e-07	51.7000000000000	3.28701707630330e-07	51.7000000000000	1.96552107922798e-10	51.7000000000000	1.00309094364093e-10
51.8000000000000	3.89225315089448e-07	51.8000000000000	3.43586197715240e-07	51.8000000000000	2.28487451181536e-10	51.8000000000000	1.05289998941771e-10
51.9000000000000	4.14299041295863e-07	51.9000000000000	3.65739133201259e-07	51.9000000000000	2.56283883004471e-10	51.9000000000000	1.07579722907758e-10
52	4.55899376916591e-07	52	4.02437038360404e-07	52	2.85433898739029e-10	52	1.01703534483022e-10
52.1000000000000	5.28785982112368e-07	52.1000000000000	4.66689344946758e-07	52.1000000000000	3.03847613736252e-10	52.1000000000000	8.50146619768566e-11
52.2000000000000	6.51524345585131e-07	52.2000000000000	5.74871283021139e-07	52.2000000000000	3.08608250065845e-10	52.2000000000000	6.52971010595138e-11
52.3000000000000	8.42114211252465e-07	52.3000000000000	7.42869334047214e-07	52.3000000000000	3.03154834568886e-10	52.3000000000000	4.79953854437554e-11
52.4000000000000	1.11203529407078e-06	52.4000000000000	9.80818461115973e-07	52.4000000000000	2.87190715653196e-10	52.4000000000000	3.01660918466951e-11
52.5000000000000	1.45954048136332e-06	52.5000000000000	1.28716752101354e-06	52.5000000000000	2.58813415143777e-10	52.5000000000000	1.96536120711244e-11
52.6000000000000	1.86408324154286e-06	52.6000000000000	1.64382028522425e-06	52.6000000000000	2.24577689778016e-10	52.6000000000000	1.48308032521527e-11
52.7000000000000	2.28549718528370e-06	52.7000000000000	2.01538440869342e-06	52.7000000000000	1.92311944147150e-10	52.7000000000000	2.76010325706011e-11
52.8000000000000	2.67135370535243e-06	52.8000000000000	2.35559896566429e-06	52.8000000000000	1.68515867926544e-10	52.8000000000000	3.80406817157564e-11
52.9000000000000	2.97310455721345e-06	52.9000000000000	2.62170385845195e-06	52.9000000000000	1.46876288908970e-10	52.9000000000000	4.87236917479095e-11
53	3.16581203207988e-06	53	2.79166001426745e-06	53	1.43479894632037e-10	53	6.96882551665112e-11
53.1000000000000	3.25923488553315e-06	53.1000000000000	2.87406883536789e-06	53.1000000000000	1.37177380565845e-10	53.1000000000000	9.46354106190483e-11
53.2000000000000	3.28988792119844e-06	53.2000000000000	2.90111040257557e-06	53.2000000000000	1.30008004362026e-10	53.2000000000000	1.18287601935663e-10
53.3000000000000	3.29596953463351e-06	53.3000000000000	2.90646457479227e-06	53.3000000000000	1.29928068304253e-10	53.3000000000000	1.38591360610008e-10
53.4000000000000	3.29241315633055e-06	53.4000000000000	2.90329488805696e-06	53.4000000000000	1.26249233289855e-10	53.4000000000000	1.50764734030417e-10
53.5000000000000	3.26468408573533e-06	53.5000000000000	2.87879101890098e-06	53.5000000000000	1.21467280678189e-10	53.5000000000000	1.55543133928404e-10
53.6000000000000	3.18475921901040e-06	53.6000000000000	2.80826163745473e-06	53.6000000000000	1.25757182445341e-10	53.6000000000000	1.54370738414400e-10
53.7000000000000	3.03114138233696e-06	53.7000000000000	2.67277412469014e-06	53.7000000000000	1.27723609466557e-10	53.7000000000000	1.51805679138306e-10
53.8000000000000	2.80335532742981e-06	53.8000000000000	2.47189477775578e-06	53.8000000000000	1.34875222101982e-10	53.8000000000000	1.48835610502829e-10
53.9000000000000	2.51955844632334e-06	53.9000000000000	2.22164443108852e-06	53.9000000000000	1.51228363165501e-10	53.9000000000000	1.49396939264079e-10
54	2.20584303889382e-06	54	1.94506267092720e-06	54	1.58880908429637e-10	54	1.61195501391376e-10
54.1000000000000	1.88809236867371e-06	54.1000000000000	1.66492387876360e-06	54.1000000000000	1.85890414172718e-10	54.1000000000000	1.68951075352197e-10
54.2000000000000	1.58424178309247e-06	54.2000000000000	1.39705672452806e-06	54.2000000000000	1.83437265377506e-10	54.2000000000000	1.75477410380154e-10
54.3000000000000	1.30546860432901e-06	54.3000000000000	1.15128647948382e-06	54.3000000000000	1.87789339634037e-10	54.3000000000000	1.82723169928067e-10
54.4000000000000	1.05772459946252e-06	54.4000000000000	9.32878991832808e-07	54.4000000000000	1.80644832425969e-10	54.4000000000000	1.73034919725978e-10
54.5000000000000	8.44886761441899e-07	54.5000000000000	7.45220887665710e-07	54.5000000000000	1.75106151800719e-10	54.5000000000000	1.63415947440626e-10
54.6000000000000	6.70118813772547e-07	54.6000000000000	5.91110032033271e-07	54.6000000000000	1.63542068776223e-10	54.6000000000000	1.44639855648165e-10
54.7000000000000	5.35973446957883e-07	54.7000000000000	4.72794257078135e-07	54.7000000000000	1.47865719668516e-10	54.7000000000000	1.20106591339209e-10
54.8000000000000	4.42906356923345e-07	54.8000000000000	3.90685283235825e-07	54.8000000000000	1.39777966978727e-10	54.8000000000000	9.47011358221062e-11
54.9000000000000	3.87344313068638e-07	54.9000000000000	3.41638813239342e-07	54.9000000000000	1.07934994275638e-10	54.9000000000000	6.60609345004559e-11
55	3.61135064963491e-07	55	3.18490254613835e-07	55	7.95434829115038e-11	55	5.49214007605769e-11
55.1000000000000	3.54100164301485e-07	55.1000000000000	3.12244516464943e-07	55.1000000000000	5.85327342150777e-11	55.1000000000000	5.01678698583419e-11
55.2000000000000	3.58244848897016e-07	55.2000000000000	3.15885809953898e-07	55.2000000000000	4.40216751940170e-11	55.2000000000000	5.08499908846716e-11
55.3000000000000	3.71460355808040e-07	55.3000000000000	3.27547878598011e-07	55.3000000000000	4.67128558057084e-11	55.3000000000000	5.95097304767478e-11
55.4000000000000	3.99007092255488e-07	55.4000000000000	3.51871179304908e-07	55.4000000000000	5.94013727095444e-11	55.4000000000000	6.33058050425461e-11
55.5000000000000	4.52767670466869e-07	55.5000000000000	3.99339256773601e-07	55.5000000000000	7.51594342318640e-11	55.5000000000000	7.39106553737656e-11
55.6000000000000	5.49019141260487e-07	55.6000000000000	4.84291648561452e-07	55.6000000000000	9.29603061194939e-11	55.6000000000000	8.88320528247277e-11
55.7000000000000	7.05001417244944e-07	55.7000000000000	6.21901760311516e-07	55.7000000000000	1.08572706380983e-10	55.7000000000000	1.08133946241651e-10
55.8000000000000	9.34113268513670e-07	55.8000000000000	8.23995103260700e-07	55.8000000000000	1.19438681167594e-10	55.8000000000000	1.37898581442641e-10
55.9000000000000	1.24021080516457e-06	55.9000000000000	1.09394516911721e-06	55.9000000000000	1.15154108470961e-10	55.9000000000000	1.72565961520377e-10
56	1.61192249414910e-06	56	1.42171333905594e-06	56	9.95701299189022e-11	56	1.96468619151347e-10
56.1000000000000	2.01965840318508e-06	56.1000000000000	1.78122001237568e-06	56.1000000000000	8.28812574127369e-11	56.1000000000000	2.13541184734822e-10
56.2000000000000	2.41850097637553e-06	56.2000000000000	2.13286866568296e-06	56.2000000000000	7.27702342828707e-11	56.2000000000000	2.31441532605459e-10
56.3000000000000	2.75924150194840e-06	56.3000000000000	2.43325568405339e-06	56.3000000000000	5.10027575728600e-11	56.3000000000000	2.42684095042023e-10
56.4000000000000	3.00549835685615e-06	56.4000000000000	2.65033781943203e-06	56.4000000000000	4.13109546570922e-11	56.4000000000000	2.39541719793124e-10
56.5000000000000	3.14893482311618e-06	56.5000000000000	2.77675432158730e-06	56.5000000000000	1.76267889173687e-11	56.5000000000000	2.39362307752344e-10
56.6000000000000	3.21157736138389e-06	56.6000000000000	2.83194199646175e-06	56.6000000000000	4.51549908575544e-12	56.6000000000000	2.44426701101474e-10
56.7000000000000	3.23064715956889e-06	56.7000000000000	2.84873140188324e-06	56.7000000000000	7.67919061672728e-12	56.7000000000000	2.48796538926399e-10
56.8000000000000	3.23427598658554e-06	56.8000000000000	2.85192646742871e-06	56.8000000000000	1.74580350176257e-11	56.8000000000000	2.59785082334929e-10
56.9000000000000	3.22541889907768e-06	56.9000000000000	2.84413303575093e-06	56.9000000000000	2.13749018485032e-11	56.9000000000000	2.71429101417198e-10
57	3.18471699500833e-06	57	2.80826926513100e-06	57	2.13677964211456e-11	57	2.81429990423021e-10
57.1000000000000	3.08727963371780e-06	57.1000000000000	2.72239027943044e-06	57.1000000000000	7.71827046719409e-12	57.1000000000000	2.83003842582730e-10
57.2000000000000	2.92027941739548e-06	57.2000000000000	2.57515568335975e-06	57.2000000000000	8.26538837372937e-12	57.2000000000000	2.74010147904846e-10
57.3000000000000	2.68912242340491e-06	57.3000000000000	2.37135229497198e-06	57.3000000000000	2.06021866233641e-11	57.3000000000000	2.52425635949294e-10
57.4000000000000	2.41151996149824e-06	57.4000000000000	2.12657426246210e-06	57.4000000000000	4.63202809442009e-11	57.4000000000000	2.28492780252054e-10
57.5000000000000	2.11139668060412e-06	57.5000000000000	1.86190696105371e-06	57.5000000000000	5.05018249441491e-11	57.5000000000000	2.06210160058617e-10
57.6000000000000	1.80845140285157e-06	57.6000000000000	1.59473419714118e-06	57.6000000000000	6.01794170052017e-11	57.6000000000000	1.85176318723279e-10
57.7000000000000	1.51715153151599e-06	57.7000000000000	1.33782872957511e-06	57.7000000000000	6.67270683152310e-11	57.7000000000000	1.56640922455153e-10
57.8000000000000	1.24710016002894e-06	57.8000000000000	1.09966432226827e-06	57.8000000000000	6.57038867757365e-11	57.8000000000000	1.37303501901442e-10
57.9000000000000	1.00518194479093e-06	57.9000000000000	8.86325489446449e-07	57.9000000000000	7.38893390916928e-11	57.9000000000000	1.16887832746215e-10
58	7.97282288189649e-07	58	7.03012242198042e-07	58	7.98348054331655e-11	58	1.01630703852607e-10
58.1000000000000	6.28518806777834e-07	58.1000000000000	5.54239772299070e-07	58.1000000000000	9.81792425136518e-11	58.1000000000000	9.58753076929497e-11
58.2000000000000	5.02166908944446e-07	58.2000000000000	4.42886884499671e-07	58.2000000000000	1.25908172776690e-10	58.2000000000000	9.10436170897810e-11
58.3000000000000	4.17336519120681e-07	58.3000000000000	3.68180547383190e-07	58.3000000000000	1.62906133027718e-10	58.3000000000000	8.84305961790233e-11
58.4000000000000	3.67674559242914e-07	58.4000000000000	3.24479827895630e-07	58.4000000000000	1.94807725506507e-10	58.4000000000000	7.82094389251142e-11
58.5000000000000	3.43177916306558e-07	58.5000000000000	3.02966236986890e-07	58.5000000000000	2.35095498624105e-10	58.5000000000000	8.34372571034692e-11
58.6000000000000	3.34572918703202e-07	58.6000000000000	2.95482017520499e-07	58.6000000000000	2.67670330345027e-10	58.6000000000000	9.57829371373009e-11
58.7000000000000	3.37672640071673e-07	58.7000000000000	2.98281806365708e-07	58.7000000000000	2.94146929036288e-10	58.7000000000000	1.07892361711492e-10
58.8000000000000	3.55285571629338e-07	58.8000000000000	3.13851524325059e-07	58.8000000000000	3.23803206470075e-10	58.8000000000000	1.09364961531355e-10
58.9000000000000	3.96745377884145e-07	58.9000000000000	3.50403228210894e-07	58.9000000000000	3.49734463611640e-10	58.9000000000000	9.90940662859430e-11
59	4.75816868572565e-07	59	4.20089223851505e-07	59	3.62799568165428e-10	59	8.16395839819961e-11
59.1000000000000	6.07885242587258e-07	59.1000000000000	5.36480177615317e-07	59.1000000000000	3.62003760301377e-10	59.1000000000000	5.37436761760546e-11
59.2000000000000	8.06248158014000e-07	59.2000000000000	7.11297175826076e-07	59.2000000000000	3.51269235920881e-10	59.2000000000000	2.99369418144124e-11
59.3000000000000	1.07743734290011e-06	59.3000000000000	9.50334225535698e-07	59.3000000000000	3.27231575170117e-10	59.3000000000000	2.80309109257360e-12
59.4000000000000	1.41622819960219e-06	59.4000000000000	1.24895181485840e-06	59.4000000000000	2.97813329552810e-10	59.4000000000000	1.25766064229538e-11
59.5000000000000	1.80157718787655e-06	59.5000000000000	1.58867722532818e-06	59.5000000000000	2.63961297264359e-10	59.5000000000000	1.62074798026879e-11
59.6000000000000	2.19741182760913e-06	59.6000000000000	1.93767343503737e-06	59.6000000000000	2.14615880622659e-10	59.6000000000000	1.42161837857202e-11
59.7000000000000	2.55827319861623e-06	59.7000000000000	2.25588093982765e-06	59.7000000000000	1.85101711736024e-10	59.7000000000000	7.97584220890713e-12
59.8000000000000	2.84298036667963e-06	59.8000000000000	2.50696946579865e-06	59.8000000000000	1.73910663647803e-10	59.8000000000000	3.77298192688613e-12
59.9000000000000	3.03001218426857e-06	59.9000000000000	2.67192420011497e-06	59.9000000000000	1.72644121221310e-10	59.9000000000000	1.26316734849752e-11
60	3.12731832252666e-06	60	2.75776562119745e-06	60	1.87940329965386e-10	60	4.24744683868994e-11
60.1000000000000	3.16529228072682e-06	60.1000000000000	2.79127140245805e-06	60.1000000000000	1.96070715219321e-10	60.1000000000000	7.77262698647974e-11
60.2000000000000	3.17639549507476e-06	60.2000000000000	2.80105802374919e-06	60.2000000000000	1.91759497170096e-10	60.2000000000000	1.05993436250174e-10
60.3000000000000	3.17636909841212e-06	60.3000000000000	2.80099241223297e-06	60.3000000000000	1.82129866743708e-10	60.3000000000000	1.25702115383319e-10
60.4000000000000	3.15756704338810e-06	60.4000000000000	2.78434702316588e-06	60.4000000000000	1.71556990835597e-10	60.4000000000000	1.34063427026376e-10
60.5000000000000	3.09870622849928e-06	60.5000000000000	2.73237438541685e-06	60.5000000000000	1.70693681411649e-10	60.5000000000000	1.33335120722222e-10
60.6000000000000	2.98109173790806e-06	60.6000000000000	2.62861873423503e-06	60.6000000000000	1.85362836191416e-10	60.6000000000000	1.27954535855679e-10
60.7000000000000	2.79976873684973e-06	60.7000000000000	2.46871040587848e-06	60.7000000000000	2.14875228721212e-10	60.7000000000000	1.27437616015413e-10
60.8000000000000	2.56353465388770e-06	60.8000000000000	2.26043639983686e-06	60.8000000000000	2.48922660261997e-10	60.8000000000000	1.33885791342436e-10
60.9000000000000	2.29038031562823e-06	60.9000000000000	2.01964300927671e-06	60.9000000000000	2.71789701855596e-10	60.9000000000000	1.46354039998187e-10
61	1.99924175348087e-06	61	1.76300952503539e-06	61	2.85240275843535e-10	61	1.56997970179873e-10
61.1000000000000	1.70598849003056e-06	61.1000000000000	1.50450386371404e-06	61.1000000000000	2.95131030725315e-10	61.1000000000000	1.61598734393920e-10
61.2000000000000	1.42277577097616e-06	61.2000000000000	1.25485595958708e-06	61.2000000000000	2.91523249984493e-10	61.2000000000000	1.68041580650424e-10
61.3000000000000	1.15929263699854e-06	61.3000000000000	1.02257457434973e-06	61.3000000000000	2.85265144839286e-10	61.3000000000000	1.56674673235102e-10
61.4000000000000	9.24252720579943e-07	61.4000000000000	8.15353299543631e-07	61.4000000000000	2.77111666946439e-10	61.4000000000000	1.32370558958428e-10
61.5000000000000	7.25491158704017e-07	61.5000000000000	6.40069805157850e-07	61.5000000000000	2.67103672513258e-10	61.5000000000000	1.03337782775270e-10
61.6000000000000	5.69009459994163e-07	61.6000000000000	5.02031953786286e-07	61.6000000000000	2.56317633784420e-10	61.6000000000000	6.40305586330214e-11
61.7000000000000	4.56641341628483e-07	61.7000000000000	4.02875304672534e-07	61.7000000000000	2.30116370403266e-10	61.7000000000000	3.20774518058897e-11
61.8000000000000	3.84205005588001e-07	61.8000000000000	3.38924952103525e-07	61.8000000000000	1.98868477241376e-10	61.8000000000000	2.68940425485198e-12
61.9000000000000	3.42534985264820e-07	61.9000000000000	3.02099119053878e-07	61.9000000000000	1.65320201972463e-10	61.9000000000000	2.18456364109443e-11
62	3.21723886642644e-07	62	2.83693324831802e-07	62	1.32148514353503e-10	62	2.69597677515776e-11
62.1000000000000	3.16102854114320e-07	62.1000000000000	2.78719326729515e-07	62.1000000000000	1.12159170839732e-10	62.1000000000000	2.48832066063187e-11
62.2000000000000	3.26593159627464e-07	62.2000000000000	2.87982164337564e-07	62.2000000000000	1.11318954054696e-10	62.2000000000000	2.04956052130001e-11
62.3000000000000	3.60381950059718e-07	62.3000000000000	3.17820466833041e-07	62.3000000000000	1.28071775407079e-10	62.3000000000000	1.41895384331292e-11
62.4000000000000	4.28937426022458e-07	62.4000000000000	3.78332776662660e-07	62.4000000000000	1.50318868463728e-10	62.4000000000000	3.40705241796968e-12
62.5000000000000	5.45452868649932e-07	62.5000000000000	4.81173509925270e-07	62.5000000000000	1.71588965258707e-10	62.5000000000000	1.28235200236304e-11
62.6000000000000	7.22046321399716e-07	62.6000000000000	6.37000818315414e-07	62.6000000000000	1.90654603215989e-10	62.6000000000000	3.39959171924420e-11
62.7000000000000	9.66151652903591e-07	62.7000000000000	8.52335004353222e-07	62.7000000000000	2.05506722750215e-10	62.7000000000000	7.27506943576373e-11
62.8000000000000	1.27617717637918e-06	62.8000000000000	1.12576639033080e-06	62.8000000000000	2.11645811987182e-10	62.8000000000000	1.22486909504005e-10
62.9000000000000	1.63751837867210e-06	62.9000000000000	1.44440633143006e-06	62.9000000000000	1.94956939481017e-10	62.9000000000000	1.65153224429559e-10
63	2.02120742542888e-06	63	1.78270713746542e-06	63	1.70885527950304e-10	63	2.04172678763825e-10
63.1000000000000	2.38734653734696e-06	63.1000000000000	2.10549473678157e-06	63.1000000000000	1.47707623909810e-10	63.1000000000000	2.27073471137373e-10
63.2000000000000	2.69443109601752e-06	63.2000000000000	2.37619313914195e-06	63.2000000000000	1.27499788504792e-10	63.2000000000000	2.39081643371719e-10
63.3000000000000	2.91461680035354e-06	63.3000000000000	2.57026379024694e-06	63.3000000000000	1.04055430938388e-10	63.3000000000000	2.38015829268079e-10
63.4000000000000	3.04432352571382e-06	63.4000000000000	2.68456719254573e-06	63.4000000000000	8.01776423031697e-11	63.4000000000000	2.35944597193338e-10
63.5000000000000	3.10410996462451e-06	63.5000000000000	2.73723975574569e-06	63.5000000000000	6.25277607468888e-11	63.5000000000000	2.40861552924798e-10
63.6000000000000	3.12498870869149e-06	63.6000000000000	2.75562001839091e-06	63.6000000000000	4.92654805839265e-11	63.6000000000000	2.49984921651958e-10
63.7000000000000	3.13028901288703e-06	63.7000000000000	2.76029640211561e-06	63.7000000000000	3.71045416613924e-11	63.7000000000000	2.63561616975494e-10
63.8000000000000	3.12258274171029e-06	63.8000000000000	2.75352424594644e-06	63.8000000000000	3.04254399452475e-11	63.8000000000000	2.78374656659253e-10
63.9000000000000	3.08719118891077e-06	63.9000000000000	2.72235482157157e-06	63.9000000000000	3.23687743275514e-11	63.9000000000000	2.87609935867295e-10
64	3.00491009852522e-06	64	2.64983622244586e-06	64	4.55795401421710e-11	64	2.84453349763680e-10
64.1000000000000	2.86457446563304e-06	64.1000000000000	2.52612034401523e-06	64.1000000000000	6.80220324511538e-11	64.1000000000000	2.72569522508093e-10
64.2000000000000	2.66765621681486e-06	64.2000000000000	2.35250367808249e-06	64.2000000000000	9.34008426156652e-11	64.2000000000000	2.49729126267084e-10
64.3000000000000	2.42476198231145e-06	64.3000000000000	2.13832623074950e-06	64.3000000000000	1.18252074798875e-10	64.3000000000000	2.22238227820526e-10
64.4000000000000	2.15217914423249e-06	64.4000000000000	1.89792639204711e-06	64.4000000000000	1.31482380538728e-10	64.4000000000000	1.91120008707912e-10
64.5000000000000	1.86500158072533e-06	64.5000000000000	1.64463728680175e-06	64.5000000000000	1.35985445126607e-10	64.5000000000000	1.67153402230724e-10
64.6000000000000	1.57675617629138e-06	64.6000000000000	1.39038818858239e-06	64.6000000000000	1.24707355553255e-10	64.6000000000000	1.38779654434984e-10
64.7000000000000	1.29900610268408e-06	64.7000000000000	1.14542529772166e-06	64.7000000000000	1.22932775070694e-10	64.7000000000000	1.21083587600879e-10
64.8000000000000	1.04305814474515e-06	64.8000000000000	9.19702371149356e-07	64.8000000000000	1.21591625656947e-10	64.8000000000000	1.09055875441300e-10
64.9000000000000	8.19349468272890e-07	64.9000000000000	7.22458040058882e-07	64.9000000000000	1.38310696229382e-10	64.9000000000000	9.74207381432279e-11
65	6.36543548537816e-07	65	5.61308379332104e-07	65	1.68610014839032e-10	65	8.93169982418840e-11
65.1000000000000	4.99116730168225e-07	65.1000000000000	4.40232097886906e-07	65.1000000000000	1.98127736439346e-10	65.1000000000000	8.78408457083424e-11
65.2000000000000	4.05221614485640e-07	65.2000000000000	3.57545610896182e-07	65.2000000000000	2.42122766280772e-10	65.2000000000000	9.31823507244189e-11
65.3000000000000	3.46969514453122e-07	65.3000000000000	3.06302521124735e-07	65.3000000000000	2.78278733389925e-10	65.3000000000000	1.11828768467603e-10
65.4000000000000	3.14509321697187e-07	65.4000000000000	2.77801479597883e-07	65.4000000000000	3.22643245453946e-10	65.4000000000000	1.25885080137778e-10
65.5000000000000	3.01213205489148e-07	65.5000000000000	2.66170898655105e-07	65.5000000000000	3.55239393456941e-10	65.5000000000000	1.44432021897956e-10
65.6000000000000	3.06573900488161e-07	65.6000000000000	2.70975988314603e-07	65.6000000000000	3.86298992793854e-10	65.6000000000000	1.55614188201980e-10
65.7000000000000	3.36048584514970e-07	65.7000000000000	2.96982062053530e-07	65.7000000000000	4.21843893150253e-10	65.7000000000000	1.42099665367823e-10
65.8000000000000	3.99027305419963e-07	65.8000000000000	3.52500956424251e-07	65.8000000000000	4.39465352997104e-10	65.8000000000000	1.25391252936424e-10
65.9000000000000	5.06601079308666e-07	65.9000000000000	4.47297857419926e-07	65.9000000000000	4.51240822485488e-10	65.9000000000000	1.00953911896795e-10
66	6.69207983250431e-07	66	5.90587566406953e-07	66	4.33860947168796e-10	66	6.30766550102635e-11
66.1000000000000	8.93975325766405e-07	66.1000000000000	7.88650947214364e-07	66.1000000000000	4.14051015695804e-10	66.1000000000000	3.27435856206648e-11
66.2000000000000	1.18133056759007e-06	66.2000000000000	1.04192151439975e-06	66.2000000000000	3.70301123098216e-10	66.2000000000000	5.53512791157118e-12
66.3000000000000	1.52115081064608e-06	66.3000000000000	1.34145356689430e-06	66.3000000000000	3.29441363078331e-10	66.3000000000000	1.67315050703110e-11
66.4000000000000	1.89035784892155e-06	66.4000000000000	1.66694076675356e-06	66.4000000000000	2.77253775493591e-10	66.4000000000000	3.26298987829432e-11
66.5000000000000	2.25436078693519e-06	66.5000000000000	1.98785508942478e-06	66.5000000000000	2.41817232904396e-10	66.5000000000000	3.64099861371869e-11
66.6000000000000	2.57335983278040e-06	66.6000000000000	2.26914791667809e-06	66.6000000000000	2.18818740904680e-10	66.6000000000000	4.12185841014434e-11
66.7000000000000	2.81590856765490e-06	66.7000000000000	2.48307429373540e-06	66.7000000000000	2.12109441122266e-10	66.7000000000000	3.36424221814013e-11
66.8000000000000	2.97059908582753e-06	66.8000000000000	2.61955278801906e-06	66.8000000000000	2.11795025961692e-10	66.8000000000000	1.67563740660626e-11
66.9000000000000	3.04996533984081e-06	66.9000000000000	2.68959017901693e-06	66.9000000000000	2.19621654196089e-10	66.9000000000000	6.34692298717710e-12
67	3.08157474293580e-06	67	2.71748322866472e-06	67	2.18527418383019e-10	67	3.91207066741117e-11
67.1000000000000	3.09145671018030e-06	67.1000000000000	2.72617908159134e-06	67.1000000000000	2.09970707487628e-10	67.1000000000000	7.09441394519672e-11
67.2000000000000	3.08947737082121e-06	67.2000000000000	2.72437318038499e-06	67.2000000000000	1.92793336850627e-10	67.2000000000000	9.25890475400593e-11
67.3000000000000	3.06743560329892e-06	67.3000000000000	2.70485849185320e-06	67.3000000000000	1.79788628429378e-10	67.3000000000000	1.03685948715793e-10
67.4000000000000	3.00834238942116e-06	67.4000000000000	2.65267876287112e-06	67.4000000000000	1.86872739504906e-10	67.4000000000000	1.03378638982576e-10
67.5000000000000	2.89841021938742e-06	67.5000000000000	2.55570086160617e-06	67.5000000000000	2.18957296738154e-10	67.5000000000000	9.91153825680158e-11
67.6000000000000	2.73375526660402e-06	67.6000000000000	2.41052694249788e-06	67.6000000000000	2.61181298810698e-10	67.6000000000000	1.01875841096444e-10
67.7000000000000	2.51929201411372e-06	67.7000000000000	2.22147991557620e-06	67.7000000000000	3.18813420108199e-10	67.7000000000000	1.07762687662216e-10
67.8000000000000	2.26700304040151e-06	67.8000000000000	1.99911093723415e-06	67.8000000000000	3.55441898136633e-10	67.8000000000000	1.18042464691825e-10
67.9000000000000	1.99019361346586e-06	67.9000000000000	1.75513540945360e-06	67.9000000000000	3.84179799084450e-10	67.9000000000000	1.26661348076595e-10
68	1.70227610318818e-06	68	1.50135908327798e-06	68	3.84600795655388e-10	68	1.39804612331318e-10
68.1000000000000	1.41596437863711e-06	68.1000000000000	1.24896628683757e-06	68.1000000000000	3.78850728566249e-10	68.1000000000000	1.31013422333126e-10
68.2000000000000	1.14465080258697e-06	68.2000000000000	1.00976270722697e-06	68.2000000000000	3.71203512372631e-10	68.2000000000000	1.18506093826909e-10
68.3000000000000	9.01198781377843e-07	68.3000000000000	7.95091871452769e-07	68.3000000000000	3.72374131529796e-10	68.3000000000000	8.35918001484970e-11
68.4000000000000	6.96665544808184e-07	68.4000000000000	6.14700619294695e-07	68.4000000000000	3.69809072253702e-10	68.4000000000000	3.70175001762618e-11
68.5000000000000	5.37957644652920e-07	68.5000000000000	4.74671539407723e-07	68.5000000000000	3.55615981106894e-10	68.5000000000000	6.90114632106997e-12
68.6000000000000	4.25411043281088e-07	68.6000000000000	3.75333838675829e-07	68.6000000000000	3.21868753871968e-10	68.6000000000000	4.04156708100345e-11
68.7000000000000	3.52661812641486e-07	68.7000000000000	3.11084802362416e-07	68.7000000000000	2.78696177247184e-10	68.7000000000000	6.47482067961391e-11
68.8000000000000	3.10269054892842e-07	68.8000000000000	2.73617377644086e-07	68.8000000000000	2.27478480496757e-10	68.8000000000000	8.07514055622960e-11
68.9000000000000	2.90963992455318e-07	68.9000000000000	2.56536324627632e-07	68.9000000000000	1.88888904517626e-10	68.9000000000000	8.64357474483768e-11
69	2.93067021317484e-07	69	2.58381122719698e-07	69	1.78038916942569e-10	69	7.77422570763520e-11
69.1000000000000	3.20566606148986e-07	69.1000000000000	2.82660007400182e-07	69.1000000000000	1.86441084792932e-10	69.1000000000000	6.82192080603272e-11
69.2000000000000	3.81157722273429e-07	69.2000000000000	3.36165593139981e-07	69.2000000000000	2.13853823538557e-10	69.2000000000000	5.47792922134249e-11
69.3000000000000	4.84007088630278e-07	69.3000000000000	4.26952853516127e-07	69.3000000000000	2.57243115697747e-10	69.3000000000000	3.90354415458205e-11
69.4000000000000	6.37793149849131e-07	69.4000000000000	5.62690031458146e-07	69.4000000000000	2.90622637066917e-10	69.4000000000000	1.51345602716901e-11
69.5000000000000	8.48887257376418e-07	69.5000000000000	7.48941841877127e-07	69.5000000000000	3.01087155207824e-10	69.5000000000000	2.51301202069953e-11
69.6000000000000	1.11868122587566e-06	69.6000000000000	9.86947405579031e-07	69.6000000000000	2.98753022320852e-10	69.6000000000000	7.87068188401463e-11
69.7000000000000	1.44015225167493e-06	69.7000000000000	1.27047252185264e-06	69.7000000000000	2.84256174154507e-10	69.7000000000000	1.30231825323790e-10
69.8000000000000	1.79501209807142e-06	69.8000000000000	1.58338906430799e-06	69.8000000000000	2.62346588897344e-10	69.8000000000000	1.92590832170936e-10
69.9000000000000	2.15335564313079e-06	69.9000000000000	1.89932555016981e-06	69.9000000000000	2.27053931212140e-10	69.9000000000000	2.37493580357295e-10
70	2.47789095197959e-06	70	2.18542734131688e-06	70	1.97001526203167e-10	70	2.63019828139477e-10
70.1000000000000	2.73551463791932e-06	70.1000000000000	2.41251597898895e-06	70.1000000000000	1.68629554764266e-10	70.1000000000000	2.64625654722295e-10
70.2000000000000	2.90932134028310e-06	70.2000000000000	2.56568165468707e-06	70.2000000000000	1.35333522166547e-10	70.2000000000000	2.53963960972214e-10
70.3000000000000	3.00522449236951e-06	70.3000000000000	2.65016430134324e-06	70.3000000000000	1.22541976566026e-10	70.3000000000000	2.55500509638296e-10
70.4000000000000	3.04695205244343e-06	70.4000000000000	2.68691750271444e-06	70.4000000000000	1.09007913806636e-10	70.4000000000000	2.61499266684950e-10
70.5000000000000	3.06109959247181e-06	70.5000000000000	2.69937668306852e-06	70.5000000000000	9.39888167295067e-11	70.5000000000000	2.75852229947304e-10
70.6000000000000	3.06222386114996e-06	70.6000000000000	2.70038033001185e-06	70.6000000000000	8.15081335758805e-11	70.6000000000000	2.94260615874009e-10
70.7000000000000	3.04727751121447e-06	70.7000000000000	2.68723364449386e-06	70.7000000000000	7.77475861468702e-11	70.7000000000000	3.10398817759960e-10
70.8000000000000	3.00232107441900e-06	70.8000000000000	2.64763707846782e-06	70.8000000000000	9.07895980617468e-11	70.8000000000000	3.14631876108251e-10
70.9000000000000	2.91325520151986e-06	70.9000000000000	2.56914054119761e-06	70.9000000000000	1.13246301225445e-10	70.9000000000000	3.02209812730325e-10
71	2.77310431684441e-06	71	2.44558336071066e-06	71	1.46481937690623e-10	71	2.77752931765463e-10
71.1000000000000	2.58284924470331e-06	71.1000000000000	2.27781307060582e-06	71.1000000000000	1.67059255318236e-10	71.1000000000000	2.45114151198322e-10
71.2000000000000	2.34988788960777e-06	71.2000000000000	2.07234454308036e-06	71.2000000000000	1.88400406386791e-10	71.2000000000000	2.10468087402660e-10
71.3000000000000	2.08512297916741e-06	71.3000000000000	1.83878910497981e-06	71.3000000000000	1.76022751929850e-10	71.3000000000000	1.77591275019040e-10
71.4000000000000	1.80114782288854e-06	71.4000000000000	1.58830429697332e-06	71.4000000000000	1.53047352569047e-10	71.4000000000000	1.49691814499420e-10
71.5000000000000	1.51073957255221e-06	71.5000000000000	1.33214842001905e-06	71.5000000000000	1.26741284134368e-10	71.5000000000000	1.31150201809760e-10
71.6000000000000	1.22875426811220e-06	71.6000000000000	1.08345950344813e-06	71.6000000000000	1.15521814336716e-10	71.6000000000000	1.20957466265281e-10
71.7000000000000	9.70101087460762e-07	71.7000000000000	8.55385042797252e-07	71.7000000000000	1.18360432566078e-10	71.7000000000000	1.05966790897583e-10
71.8000000000000	7.47920299914995e-07	71.8000000000000	6.59525980495346e-07	71.8000000000000	1.51739953935248e-10	71.8000000000000	9.03970232002394e-11
71.9000000000000	5.71222580347808e-07	71.9000000000000	5.03816671937329e-07	71.9000000000000	1.87988291600050e-10	71.9000000000000	7.03330726992135e-11
72	4.42430623692758e-07	72	3.90368718683476e-07	72	2.27883489856140e-10	72	7.01767532973463e-11
72.1000000000000	3.56845283988605e-07	72.1000000000000	3.15021051022768e-07	72.1000000000000	2.66183519670449e-10	72.1000000000000	6.42028652464433e-11
72.2000000000000	3.05746567619281e-07	72.2000000000000	2.70085637410489e-07	72.2000000000000	3.20781623486255e-10	72.2000000000000	7.24540427654574e-11
72.3000000000000	2.81619929154431e-07	72.3000000000000	2.48925427825952e-07	72.3000000000000	3.58376439635322e-10	72.3000000000000	9.45217237813267e-11
72.4000000000000	2.81856593176144e-07	72.4000000000000	2.49241770333697e-07	72.4000000000000	4.05957933935497e-10	72.4000000000000	1.04137143353000e-10
72.5000000000000	3.09179384316849e-07	72.5000000000000	2.73387637861333e-07	72.5000000000000	4.45485426325831e-10	72.5000000000000	1.07606368260349e-10
72.6000000000000	3.69783984766059e-07	72.6000000000000	3.26836909536610e-07	72.6000000000000	4.65917082692613e-10	72.6000000000000	9.73141567328639e-11
72.7000000000000	4.71135953361568e-07	72.7000000000000	4.16157968530229e-07	72.7000000000000	4.74249972626240e-10	72.7000000000000	7.26689819430249e-11
72.8000000000000	6.20277040397355e-07	72.8000000000000	5.47581979759571e-07	72.8000000000000	4.88839191348234e-10	72.8000000000000	3.01358937804253e-11
72.9000000000000	8.22498570585140e-07	72.9000000000000	7.25783069199792e-07	72.9000000000000	4.71395367185323e-10	72.9000000000000	1.62856395036215e-11
73	1.07961964523895e-06	73	9.52351841831955e-07	73	4.38399538893464e-10	73	5.24060794759862e-11
73.1000000000000	1.38674762695246e-06	73.1000000000000	1.22303392302570e-06	73.1000000000000	3.89736243278094e-10	73.1000000000000	8.29878388231009e-11
73.2000000000000	1.72889323479808e-06	73.2000000000000	1.52460337332627e-06	73.2000000000000	3.45934836332162e-10	73.2000000000000	9.71382974057633e-11
73.3000000000000	2.08056679085189e-06	73.3000000000000	1.83462605285456e-06	73.3000000000000	2.87666779286155e-10	73.3000000000000	1.00150998605386e-10
73.4000000000000	2.40709402277162e-06	73.4000000000000	2.12256531106902e-06	73.4000000000000	2.51032972187204e-10	73.4000000000000	9.79074599172236e-11
73.5000000000000	2.67478839077739e-06	73.5000000000000	2.35865045539185e-06	73.5000000000000	2.31189289934264e-10	73.5000000000000	1.09894315869497e-10
73.6000000000000	2.86274756433613e-06	73.6000000000000	2.52446674764428e-06	73.6000000000000	2.46581421947667e-10	73.6000000000000	1.03945296814345e-10
73.7000000000000	2.97165729001847e-06	73.7000000000000	2.62057017330619e-06	73.7000000000000	2.59817056758038e-10	73.7000000000000	8.94910812121452e-11
73.8000000000000	3.02177229016820e-06	73.8000000000000	2.66481265853713e-06	73.8000000000000	2.75786504744247e-10	73.8000000000000	5.23545651276436e-11
73.9000000000000	3.03962144343473e-06	73.9000000000000	2.68055817720381e-06	73.9000000000000	2.71370481641497e-10	73.9000000000000	1.73780989598527e-11
74	3.04262522199394e-06	74	2.68316137663760e-06	74	2.50015119718228e-10	74	1.15409903855834e-11
74.1000000000000	3.03143801616557e-06	74.1000000000000	2.67321568969692e-06	74.1000000000000	2.27283081244423e-10	74.1000000000000	2.74678058076461e-11
74.2000000000000	2.99479393461866e-06	74.2000000000000	2.64081868905919e-06	74.2000000000000	2.21760387830727e-10	74.2000000000000	3.10667047642710e-11
74.3000000000000	2.91922147432899e-06	74.3000000000000	2.57412612469921e-06	74.3000000000000	2.44467557308781e-10	74.3000000000000	3.51167983581036e-11
74.4000000000000	2.79632404165397e-06	74.4000000000000	2.46574676054934e-06	74.4000000000000	2.91624502324339e-10	74.4000000000000	3.71915831465230e-11
74.5000000000000	2.62442202192403e-06	74.5000000000000	2.31419727114712e-06	74.5000000000000	3.60447671710062e-10	74.5000000000000	5.25002263884744e-11
74.6000000000000	2.40749728419587e-06	74.6000000000000	2.12299200441635e-06	74.6000000000000	4.00007138523506e-10	74.6000000000000	8.01545496642575e-11
74.7000000000000	2.15399107084124e-06	74.7000000000000	1.89958323559836e-06	74.7000000000000	4.36678249116085e-10	74.7000000000000	1.05192299315604e-10
74.8000000000000	1.87501325044082e-06	74.8000000000000	1.65370436278067e-06	74.8000000000000	4.44863701432041e-10	74.8000000000000	1.31517907675516e-10
74.9000000000000	1.58309948261604e-06	74.9000000000000	1.39641598195794e-06	74.9000000000000	4.44277503675039e-10	74.9000000000000	1.48620671325261e-10
75	1.29392781644810e-06	75	1.14149009533548e-06	75	4.30180335797559e-10	75	1.39367628548825e-10
75.1000000000000	1.02395237000508e-06	75.1000000000000	9.03465773305356e-07	75.1000000000000	4.23542090288720e-10	75.1000000000000	1.17323040171868e-10
75.2000000000000	7.88113803551482e-07	75.2000000000000	6.95469006828375e-07	75.2000000000000	4.21145784912369e-10	75.2000000000000	7.22941706499114e-11
75.3000000000000	5.97137162827721e-07	75.3000000000000	5.27005930450741e-07	75.3000000000000	4.12770262414597e-10	75.3000000000000	3.07540659605365e-11
75.4000000000000	4.55241607966173e-07	75.4000000000000	4.01784841841391e-07	75.4000000000000	3.96969568328132e-10	75.4000000000000	1.02886588138063e-11
75.5000000000000	3.59342116951211e-07	75.5000000000000	3.17087847534481e-07	75.5000000000000	3.65934837986970e-10	75.5000000000000	4.63433735831131e-11
75.6000000000000	3.01641200906033e-07	75.6000000000000	2.66082972544268e-07	75.6000000000000	3.06860314935875e-10	75.6000000000000	7.28572757680013e-11
75.7000000000000	2.74501337216293e-07	75.7000000000000	2.42059341459822e-07	75.7000000000000	2.57550425430964e-10	75.7000000000000	7.31805727127721e-11
75.8000000000000	2.74460546734190e-07	75.8000000000000	2.41984215776370e-07	75.8000000000000	2.36775932194178e-10	75.8000000000000	6.86437573449439e-11
75.9000000000000	3.03054550343518e-07	75.9000000000000	2.67192216796275e-07	75.9000000000000	2.36257235997073e-10	75.9000000000000	5.42677014436777e-11
76	3.65146487268930e-07	76	3.21997864816126e-07	76	2.60053312217678e-10	76	4.10995681932036e-11
76.1000000000000	4.66765957440884e-07	76.1000000000000	4.11711457815045e-07	76.1000000000000	3.00444114031961e-10	76.1000000000000	3.24096305348576e-11
76.2000000000000	6.13515707570400e-07	76.2000000000000	5.41244181917477e-07	76.2000000000000	3.41419337246407e-10	76.2000000000000	9.42357303301833e-12
76.3000000000000	8.09652224376123e-07	76.3000000000000	7.14324754014228e-07	76.3000000000000	3.67670338619064e-10	76.3000000000000	2.38777886352182e-11
76.4000000000000	1.05691601071101e-06	76.4000000000000	9.32501800221530e-07	76.4000000000000	3.91004562061426e-10	76.4000000000000	7.67439445326090e-11
76.5000000000000	1.35187946881388e-06	76.5000000000000	1.19268753451252e-06	76.5000000000000	3.82422982170283e-10	76.5000000000000	1.48038026281938e-10
76.6000000000000	1.68269087907902e-06	76.6000000000000	1.48441808356381e-06	76.6000000000000	3.68633124026019e-10	76.6000000000000	2.17736939589486e-10
76.7000000000000	2.02733919962839e-06	76.7000000000000	1.78830259756069e-06	76.7000000000000	3.35379723992446e-10	76.7000000000000	2.67498023731605e-10
76.8000000000000	2.35393845926524e-06	76.8000000000000	2.07622474945879e-06	76.8000000000000	3.09771763795652e-10	76.8000000000000	3.00429903177246e-10
76.9000000000000	2.62871946432597e-06	76.9000000000000	2.31843516473873e-06	76.9000000000000	2.83487011643047e-10	76.9000000000000	3.12994075102324e-10
77	2.82774101734162e-06	77	2.49383128192449e-06	77	2.53564280683349e-10	77	3.13105985583206e-10
77.1000000000000	2.94723877658498e-06	77.1000000000000	2.59912337696733e-06	77.1000000000000	2.30219399099951e-10	77.1000000000000	3.04329006439730e-10
77.2000000000000	3.00433614341955e-06	77.2000000000000	2.64940583960538e-06	77.2000000000000	2.06929584578575e-10	77.2000000000000	3.04355651792321e-10
77.3000000000000	3.02522346906642e-06	77.3000000000000	2.66779302648956e-06	77.3000000000000	1.89873006206653e-10	77.3000000000000	3.15081294388619e-10
77.4000000000000	3.02931580975496e-06	77.4000000000000	2.67140360321605e-06	77.4000000000000	1.70912173302895e-10	77.4000000000000	3.33058025603350e-10
77.5000000000000	3.01988245965390e-06	77.5000000000000	2.66311260155305e-06	77.5000000000000	1.59428026336172e-10	77.5000000000000	3.50594220321909e-10
77.6000000000000	2.98772117979240e-06	77.6000000000000	2.63480287365780e-06	77.6000000000000	1.65545799291067e-10	77.6000000000000	3.58509666398277e-10
77.7000000000000	2.92028231640984e-06	77.7000000000000	2.57538793491108e-06	77.7000000000000	1.85790938189712e-10	77.7000000000000	3.51271012277721e-10
77.8000000000000	2.80876369096461e-06	77.8000000000000	2.47708770473309e-06	77.8000000000000	2.13276507565752e-10	77.8000000000000	3.31526806007787e-10
77.9000000000000	2.65009804856220e-06	77.9000000000000	2.33718562725471e-06	77.9000000000000	2.44906317448113e-10	77.9000000000000	2.98301827683645e-10
78	2.44575760000032e-06	78	2.15696472949389e-06	78	2.52775578246656e-10	78	2.70352629172521e-10
78.1000000000000	2.20218712598808e-06	78.1000000000000	1.94210545778617e-06	78.1000000000000	2.51095144676583e-10	78.1000000000000	2.32340369166195e-10
78.2000000000000	1.92865801196263e-06	78.2000000000000	1.70081456651872e-06	78.2000000000000	2.24211760269100e-10	78.2000000000000	1.90711446634850e-10
78.3000000000000	1.63731134250611e-06	78.3000000000000	1.44380102895525e-06	78.3000000000000	1.90157223300957e-10	78.3000000000000	1.58687285534143e-10
78.4000000000000	1.34383039096520e-06	78.4000000000000	1.18492825862404e-06	78.4000000000000	1.64726898788103e-10	78.4000000000000	1.34889432956697e-10
78.5000000000000	1.06577670422325e-06	78.5000000000000	9.39724714044132e-07	78.5000000000000	1.56072488266545e-10	78.5000000000000	1.22311050176904e-10
78.6000000000000	8.19386668737820e-07	78.6000000000000	7.22506294792424e-07	78.6000000000000	1.67798219763426e-10	78.6000000000000	1.06014752532246e-10
78.7000000000000	6.16830730493234e-07	78.7000000000000	5.43978778466681e-07	78.7000000000000	2.22835083718564e-10	78.7000000000000	9.64028856742516e-11
78.8000000000000	4.63875357681332e-07	78.8000000000000	4.09224425013122e-07	78.8000000000000	2.79182899021180e-10	78.8000000000000	9.34274879682562e-11
78.9000000000000	3.59085268186732e-07	78.9000000000000	3.16958704615900e-07	78.9000000000000	3.28379101688370e-10	78.9000000000000	1.08538955601034e-10
79	2.95764058577674e-07	79	2.61285881819617e-07	79	3.73830744138104e-10	79	1.22746257602557e-10
79.1000000000000	2.66447885977073e-07	79.1000000000000	2.35557847005907e-07	79.1000000000000	4.24325463654895e-10	79.1000000000000	1.32322597323764e-10
79.2000000000000	2.66975137108716e-07	79.2000000000000	2.36132821740398e-07	79.2000000000000	4.64121185927979e-10	79.2000000000000	1.54393831053312e-10
79.3000000000000	2.97747678956739e-07	79.3000000000000	2.63356326968278e-07	79.3000000000000	4.99309038559659e-10	79.3000000000000	1.68473235362399e-10
79.4000000000000	3.62445101487197e-07	79.4000000000000	3.20432551603744e-07	79.4000000000000	5.34178923317086e-10	79.4000000000000	1.66716418448232e-10
79.5000000000000	4.65793176473994e-07	79.5000000000000	4.11528437993525e-07	79.5000000000000	5.55644419364398e-10	79.5000000000000	1.47338141687214e-10
79.6000000000000	6.12116224374404e-07	79.6000000000000	5.40462387732532e-07	79.6000000000000	5.76736880475437e-10	79.6000000000000	1.05289998941771e-10
79.7000000000000	8.04574437296424e-07	79.7000000000000	7.10053512875675e-07	79.7000000000000	5.81341197403162e-10	79.7000000000000	4.99014163324318e-11
79.8000000000000	1.04468738548746e-06	79.8000000000000	9.21635693984513e-07	79.8000000000000	5.70576474956397e-10	79.8000000000000	1.43174361255660e-12
79.9000000000000	1.32995225143873e-06	79.9000000000000	1.17303935986968e-06	79.9000000000000	5.36404698436854e-10	79.9000000000000	4.26645385687152e-11
80	1.65107498339978e-06	80	1.45604365009433e-06	80	4.68512340034977e-10	80	8.49968984084626e-11
80.1000000000000	1.98910892201809e-06	80.1000000000000	1.75403467927993e-06	80.1000000000000	3.95713684042676e-10	80.1000000000000	1.00923713830525e-10
80.2000000000000	2.31487546642484e-06	80.2000000000000	2.04125437264224e-06	80.2000000000000	3.42922135132540e-10	80.2000000000000	1.17031717650207e-10
80.3000000000000	2.59487458365015e-06	80.3000000000000	2.28819234493471e-06	80.3000000000000	3.12962100679215e-10	80.3000000000000	1.25465859923679e-10
80.4000000000000	2.80273900266081e-06	80.4000000000000	2.47155766075480e-06	80.4000000000000	3.16319415105681e-10	80.4000000000000	1.21854526469178e-10
80.5000000000000	2.93086666047770e-06	80.5000000000000	2.58462749513910e-06	80.5000000000000	3.46258133276933e-10	80.5000000000000	1.05464081912032e-10
80.6000000000000	2.99357756006202e-06	80.6000000000000	2.64000657423935e-06	80.6000000000000	3.72496700151714e-10	80.6000000000000	7.97477639480348e-11
80.7000000000000	3.01676212544066e-06	80.7000000000000	2.66047525343538e-06	80.7000000000000	3.81243481228921e-10	80.7000000000000	4.50803838702996e-11
80.8000000000000	3.02147808817210e-06	80.8000000000000	2.66460663667090e-06	80.8000000000000	3.66076946534122e-10	80.8000000000000	1.29727339981400e-11
80.9000000000000	3.01291092874578e-06	80.9000000000000	2.65697859802572e-06	80.9000000000000	3.39483108291461e-10	80.9000000000000	1.00648378520418e-11
81	2.98319872804598e-06	81	2.63068244166220e-06	81	3.22623705528713e-10	81	1.88666859912701e-11
81.1000000000000	2.92041910476826e-06	81.1000000000000	2.57525014824012e-06	81.1000000000000	3.37493588631332e-10	81.1000000000000	2.51194620659589e-11
81.2000000000000	2.81575455218785e-06	81.2000000000000	2.48292171534104e-06	81.2000000000000	3.84988041446377e-10	81.2000000000000	2.72759592689908e-11
81.3000000000000	2.66560029515972e-06	81.3000000000000	2.35054142905256e-06	81.3000000000000	4.48352466264623e-10	81.3000000000000	3.88382659366471e-11
81.4000000000000	2.46984289731245e-06	81.4000000000000	2.17803877688993e-06	81.4000000000000	5.34182476030765e-10	81.4000000000000	6.56505960705545e-11
81.5000000000000	2.23362676265992e-06	81.5000000000000	1.96987215161926e-06	81.5000000000000	5.81312775693732e-10	81.5000000000000	8.65991722776016e-11
81.6000000000000	1.96470544722160e-06	81.6000000000000	1.73288471927435e-06	81.6000000000000	5.93201932019838e-10	81.6000000000000	1.07926112491441e-10
81.7000000000000	1.67458354738415e-06	81.7000000000000	1.47718385612450e-06	81.7000000000000	5.82806691795668e-10	81.7000000000000	1.22692966897375e-10
81.8000000000000	1.37866626559457e-06	81.8000000000000	1.21634080407773e-06	81.8000000000000	5.75301584149202e-10	81.8000000000000	1.33171695892997e-10
81.9000000000000	1.09505693401957e-06	81.9000000000000	9.66321719531038e-07	81.9000000000000	5.65226088156123e-10	81.9000000000000	1.24146026792005e-10
82	8.40977511629149e-07	82	7.42267857845036e-07	82	5.62659252523190e-10	82	8.72244498850705e-11
82.1000000000000	6.29632525672719e-07	82.1000000000000	5.55839974936134e-07	82.1000000000000	5.67954572261442e-10	82.1000000000000	3.62110341711741e-11
82.2000000000000	4.68082173910034e-07	82.2000000000000	4.13290425882451e-07	82.2000000000000	5.52960344180065e-10	82.2000000000000	7.59925455895427e-12
82.3000000000000	3.56404228796237e-07	82.3000000000000	3.14713146210011e-07	82.3000000000000	5.25245624771742e-10	82.3000000000000	5.52926593400116e-11
82.4000000000000	2.89071483194903e-07	82.4000000000000	2.55209734234541e-07	82.4000000000000	4.67316851882060e-10	82.4000000000000	9.40936217830313e-11
82.5000000000000	2.58888356086118e-07	82.5000000000000	2.28487856190895e-07	82.5000000000000	4.21028545360969e-10	82.5000000000000	1.18381748848151e-10
82.6000000000000	2.61053015648827e-07	82.6000000000000	2.30336432593958e-07	82.6000000000000	3.75791842088802e-10	82.6000000000000	1.22312826533744e-10
82.7000000000000	2.94915825094222e-07	82.7000000000000	2.60160447851376e-07	82.7000000000000	3.57584184484949e-10	82.7000000000000	1.06489039808366e-10
82.8000000000000	3.62892773608792e-07	82.8000000000000	3.20135557174694e-07	82.8000000000000	3.70381059155989e-10	82.8000000000000	9.03543906360937e-11
82.9000000000000	4.68553977839292e-07	82.9000000000000	4.13400792709240e-07	82.9000000000000	4.09126954536987e-10	82.9000000000000	8.17390599650025e-11
83	6.15126612757422e-07	83	5.42762711219780e-07	83	4.64847715875294e-10	83	6.26272367298952e-11
83.1000000000000	8.04889012329113e-07	83.1000000000000	7.10246231605538e-07	83.1000000000000	5.05544051065954e-10	83.1000000000000	3.68007846418550e-11
83.2000000000000	1.03892546654549e-06	83.2000000000000	9.16738583711663e-07	83.2000000000000	5.42241807011124e-10	83.2000000000000	1.05462305555193e-11
83.3000000000000	1.31551938409302e-06	83.3000000000000	1.16074335565486e-06	83.3000000000000	5.45595568723911e-10	83.3000000000000	7.86037901434611e-11
83.4000000000000	1.62749615384428e-06	83.4000000000000	1.43590778023395e-06	83.4000000000000	5.46863887507243e-10	83.4000000000000	1.49983137021081e-10
83.5000000000000	1.95885511899974e-06	83.5000000000000	1.72810181275906e-06	83.5000000000000	5.17996312510149e-10	83.5000000000000	2.23391083409297e-10
83.6000000000000	2.28313727923535e-06	83.6000000000000	2.01400216148784e-06	83.6000000000000	4.75402828215010e-10	83.6000000000000	2.76488165695810e-10
83.7000000000000	2.56744036875034e-06	83.7000000000000	2.26460892704949e-06	83.7000000000000	4.44902781282508e-10	83.7000000000000	2.92500246246163e-10
83.8000000000000	2.78323588531748e-06	83.8000000000000	2.45479543892202e-06	83.8000000000000	4.16111589629509e-10	83.8000000000000	2.97630364798351e-10
83.9000000000000	2.91936435381501e-06	83.9000000000000	2.57473026366029e-06	83.9000000000000	3.92370580470924e-10	83.9000000000000	2.93844948373589e-10
84	2.98736407167155e-06	84	2.63461129179632e-06	84	3.73580277823749e-10	84	2.87764478912322e-10
84.1000000000000	3.01267453650667e-06	84.1000000000000	2.65689578249351e-06	84.1000000000000	3.57712082177386e-10	84.1000000000000	2.96521918130566e-10
84.2000000000000	3.01774037581026e-06	84.2000000000000	2.66135440440962e-06	84.2000000000000	3.42129879982167e-10	84.2000000000000	3.12233794375061e-10
84.3000000000000	3.00947967346588e-06	84.3000000000000	2.65409408051198e-06	84.3000000000000	3.28704174989980e-10	84.3000000000000	3.32118332835307e-10
84.4000000000000	2.98094829176421e-06	84.4000000000000	2.62898160841019e-06	84.4000000000000	3.27469606986597e-10	84.4000000000000	3.45156792036505e-10
84.5000000000000	2.92053706019146e-06	84.5000000000000	2.57577401185927e-06	84.5000000000000	3.42279093956677e-10	84.5000000000000	3.43884920539495e-10
84.6000000000000	2.81953883884967e-06	84.6000000000000	2.48675724456859e-06	84.6000000000000	3.65595553830644e-10	84.6000000000000	3.22549098541458e-10
84.7000000000000	2.67423773792075e-06	84.7000000000000	2.35866299291843e-06	84.7000000000000	4.00270039335737e-10	84.7000000000000	2.84774870351612e-10
84.8000000000000	2.48421033433033e-06	84.8000000000000	2.19107432108956e-06	84.8000000000000	4.24046575631110e-10	84.8000000000000	2.38927100326691e-10
84.9000000000000	2.25335271153426e-06	84.9000000000000	1.98741384949130e-06	84.9000000000000	4.15216305782451e-10	84.9000000000000	2.06634709343234e-10
85	1.98837694753706e-06	85	1.75366239574259e-06	85	3.97122335016320e-10	85	1.62730273700618e-10
85.1000000000000	1.70034890345505e-06	85.1000000000000	1.49954966133237e-06	85.1000000000000	3.49254847265001e-10	85.1000000000000	1.37053035587087e-10
85.2000000000000	1.40379985857919e-06	85.2000000000000	1.23797302542528e-06	85.2000000000000	3.09286818378496e-10	85.2000000000000	1.20413901072425e-10
85.3000000000000	1.11688555115563e-06	85.3000000000000	9.84924669822362e-07	85.3000000000000	2.89462676050789e-10	85.3000000000000	1.07784003944289e-10
85.4000000000000	8.57276226895465e-07	85.4000000000000	7.56020977377148e-07	85.4000000000000	2.88501667000674e-10	85.4000000000000	9.52269374465686e-11
85.5000000000000	6.38954213982856e-07	85.5000000000000	5.63576094236851e-07	85.5000000000000	3.18767234830375e-10	85.5000000000000	8.46860359615675e-11
85.6000000000000	4.70104382088721e-07	85.6000000000000	4.14823560390687e-07	85.6000000000000	3.65222518894370e-10	85.6000000000000	7.28377358427679e-11
85.7000000000000	3.52225127286943e-07	85.7000000000000	3.11034591859993e-07	85.7000000000000	4.20422807678733e-10	85.7000000000000	7.07878200501000e-11
85.8000000000000	2.81084140851817e-07	85.8000000000000	2.48452524331810e-07	85.8000000000000	4.66039651314532e-10	85.8000000000000	8.63504823200856e-11
85.9000000000000	2.50051810368745e-07	85.9000000000000	2.21263054100973e-07	85.9000000000000	5.04543962165371e-10	85.9000000000000	1.09926290292606e-10
86	2.53957228579793e-07	86	2.24827106265479e-07	86	5.52230261519071e-10	86	1.28419941347602e-10
86.1000000000000	2.91100906935071e-07	86.1000000000000	2.57669833914065e-07	86.1000000000000	5.85060888624867e-10	86.1000000000000	1.60165214424524e-10
86.2000000000000	3.62710155243917e-07	86.2000000000000	3.20868629444249e-07	86.2000000000000	6.11219519441875e-10	86.2000000000000	1.71835878859383e-10
86.3000000000000	4.71255150458205e-07	86.3000000000000	4.16583125328884e-07	86.3000000000000	6.39539976532433e-10	86.3000000000000	1.64362745636026e-10
86.4000000000000	6.18900799054245e-07	86.4000000000000	5.46724203687177e-07	86.4000000000000	6.58170407064063e-10	86.4000000000000	1.34376065830111e-10
86.5000000000000	8.07061306673518e-07	86.5000000000000	7.12508381184307e-07	86.5000000000000	6.72354616426674e-10	86.5000000000000	8.53752624152548e-11
86.6000000000000	1.03632612002968e-06	86.6000000000000	9.14526092188339e-07	86.6000000000000	6.50382858680132e-10	86.6000000000000	1.69251279658056e-11
86.7000000000000	1.30550171917321e-06	86.7000000000000	1.15171890691101e-06	86.7000000000000	6.05592020974655e-10	86.7000000000000	3.24451576716456e-11
86.8000000000000	1.60928893144785e-06	86.8000000000000	1.41939620235121e-06	86.8000000000000	5.64245539180774e-10	86.8000000000000	6.43627373619893e-11
86.9000000000000	1.93427673700342e-06	86.9000000000000	1.70585424186243e-06	86.9000000000000	4.85513851344877e-10	86.9000000000000	9.88844561788937e-11
87	2.25687581156819e-06	87	1.99024576552631e-06	87	4.12347489486820e-10	87	1.02255981460075e-10
87.1000000000000	2.54487130568748e-06	87.1000000000000	2.24421505379269e-06	87.1000000000000	3.72246233837359e-10	87.1000000000000	1.07077013922208e-10
87.2000000000000	2.76804112253615e-06	87.2000000000000	2.44108781366492e-06	87.2000000000000	3.66032537613137e-10	87.2000000000000	1.04362740671604e-10
87.3000000000000	2.91183400591422e-06	87.3000000000000	2.56797364706074e-06	87.3000000000000	3.91997545534650e-10	87.3000000000000	9.60387325221745e-11
87.4000000000000	2.98498402528935e-06	87.4000000000000	2.63255171972787e-06	87.4000000000000	4.25218971145114e-10	87.4000000000000	8.20694623371310e-11
87.5000000000000	3.01236385524817e-06	87.5000000000000	2.65673235944064e-06	87.5000000000000	4.47494485911193e-10	87.5000000000000	5.72857317138187e-11
87.6000000000000	3.01771353861113e-06	87.6000000000000	2.66143677229991e-06	87.6000000000000	4.40639524867947e-10	87.6000000000000	2.63096211483571e-11
87.7000000000000	3.00973047728803e-06	87.7000000000000	2.65433633472867e-06	87.7000000000000	4.11908729347488e-10	87.7000000000000	3.80140363631654e-13
87.8000000000000	2.98209314486542e-06	87.8000000000000	2.62987541788107e-06	87.8000000000000	3.85723453177889e-10	87.8000000000000	1.92610372096169e-11
87.9000000000000	2.92307302451889e-06	87.9000000000000	2.57773762335489e-06	87.9000000000000	3.80195430693675e-10	87.9000000000000	2.57909249512522e-11
88	2.82373366466970e-06	88	2.49008543029561e-06	88	4.19877466129037e-10	88	3.54223317344804e-11
88.1000000000000	2.68045550200213e-06	88.1000000000000	2.36372480699743e-06	88.1000000000000	4.86764406559814e-10	88.1000000000000	4.06430444854777e-11
88.2000000000000	2.49312151012759e-06	88.2000000000000	2.19860828920559e-06	88.2000000000000	5.62113910973494e-10	88.2000000000000	6.03730399006963e-11
88.3000000000000	2.26507588507729e-06	88.3000000000000	1.99761125685427e-06	88.3000000000000	6.11773742775768e-10	88.3000000000000	9.58468859835193e-11
88.4000000000000	2.00273231598658e-06	88.4000000000000	1.76645828631195e-06	88.4000000000000	6.47986553303781e-10	88.4000000000000	1.13228537657051e-10
88.5000000000000	1.71659912950872e-06	88.5000000000000	1.51427369488033e-06	88.5000000000000	6.35946406646326e-10	88.5000000000000	1.53482559994700e-10
88.6000000000000	1.42032889094423e-06	88.6000000000000	1.25313622234557e-06	88.6000000000000	6.13534112403613e-10	88.6000000000000	1.66188840466930e-10
88.7000000000000	1.13166236381801e-06	88.7000000000000	9.98662876838807e-07	88.7000000000000	6.02060623577927e-10	88.7000000000000	1.60815361027744e-10
88.8000000000000	8.68367683537485e-07	88.8000000000000	7.66505380056515e-07	88.8000000000000	5.98282312580523e-10	88.8000000000000	1.38852485065399e-10
88.9000000000000	6.44929396997895e-07	88.9000000000000	5.69433128205787e-07	88.9000000000000	5.93770366208446e-10	88.9000000000000	9.46709377558364e-11
89	4.70393102247613e-07	89	4.15425374100664e-07	89	5.80991255105801e-10	89	4.55013804412374e-11
89.1000000000000	3.47538323453023e-07	89.1000000000000	3.06948370720761e-07	89.1000000000000	5.64494229138290e-10	89.1000000000000	8.74678107720683e-12
89.2000000000000	2.73412281259766e-07	89.2000000000000	2.41445494708614e-07	89.2000000000000	5.20858023378423e-10	89.2000000000000	3.28856941678168e-11
89.3000000000000	2.42122352389629e-07	89.3000000000000	2.13707091134552e-07	89.3000000000000	4.54326354315526e-10	89.3000000000000	5.19833065482089e-11
89.4000000000000	2.48195098251358e-07	89.4000000000000	2.18967910470269e-07	89.4000000000000	3.91910504049520e-10	89.4000000000000	5.96394045260240e-11
89.5000000000000	2.88909729917464e-07	89.5000000000000	2.54814885636279e-07	89.5000000000000	3.66190633371843e-10	89.5000000000000	4.66187088932202e-11
89.6000000000000	3.64327037871703e-07	89.6000000000000	3.21318204044019e-07	89.6000000000000	3.64236640848503e-10	89.6000000000000	3.22852855560996e-11
89.7000000000000	4.75770340457871e-07	89.7000000000000	4.19647602001305e-07	89.7000000000000	3.96184418605117e-10	89.7000000000000	1.98667748918524e-11
89.8000000000000	6.24434786544725e-07	89.8000000000000	5.50842692348397e-07	89.8000000000000	4.44458692072658e-10	89.8000000000000	4.01456645704457e-13
89.9000000000000	8.10867721412478e-07	89.9000000000000	7.15380069848948e-07	89.9000000000000	5.00921970569834e-10	89.9000000000000	3.11217718262924e-11
90	1.03527152361949e-06	90	9.13413909842120e-07	90	5.38378230885428e-10	90	7.76747555164548e-11
90.1000000000000	1.29687728112060e-06	90.1000000000000	1.14422210550913e-06	90.1000000000000	5.53503909372921e-10	90.1000000000000	1.32207134129203e-10
90.2000000000000	1.59209940875371e-06	90.2000000000000	1.40463279940661e-06	90.2000000000000	5.40630651357787e-10	90.2000000000000	1.98030036813179e-10
90.3000000000000	1.91022956386178e-06	90.3000000000000	1.68520009502515e-06	90.3000000000000	5.10020470301242e-10	90.3000000000000	2.60273580465764e-10
90.4000000000000	2.23058477644145e-06	90.4000000000000	1.96765295967793e-06	90.4000000000000	4.86709339497793e-10	90.4000000000000	3.09473335846633e-10
90.5000000000000	2.52203112971472e-06	90.5000000000000	2.22457685694621e-06	90.5000000000000	4.58395987834592e-10	90.5000000000000	3.46519257732325e-10
90.6000000000000	2.75290050666399e-06	90.6000000000000	2.42804884820202e-06	90.6000000000000	4.38390657109267e-10	90.6000000000000	3.50061313270089e-10
90.7000000000000	2.90523532697762e-06	90.7000000000000	2.56226094563772e-06	90.7000000000000	4.23163726281928e-10	90.7000000000000	3.43758799203897e-10
90.8000000000000	2.98450891911273e-06	90.8000000000000	2.63208695194805e-06	90.8000000000000	4.20826040681277e-10	90.8000000000000	3.35264260797885e-10
90.9000000000000	3.01464027607778e-06	90.9000000000000	2.65861351778085e-06	90.9000000000000	4.13789891240413e-10	90.9000000000000	3.39090533429953e-10
91	3.02050000478005e-06	91	2.66376728674800e-06	91	4.01442434849741e-10	91	3.48777007275203e-10
91.1000000000000	3.01282046955009e-06	91.1000000000000	2.65701629231785e-06	91.1000000000000	3.90743437606034e-10	91.1000000000000	3.66005892260546e-10
91.2000000000000	2.98600721038156e-06	91.2000000000000	2.63342188766558e-06	91.2000000000000	3.86007670272193e-10	91.2000000000000	3.80081743855953e-10
91.3000000000000	2.92799344059347e-06	91.3000000000000	2.58232401506575e-06	91.3000000000000	3.98305388671361e-10	91.3000000000000	3.85739440389443e-10
91.4000000000000	2.82932445649919e-06	91.4000000000000	2.49536755347890e-06	91.4000000000000	4.22973656100112e-10	91.4000000000000	3.68745034506901e-10
91.5000000000000	2.68636685873958e-06	91.5000000000000	2.36934097230801e-06	91.5000000000000	4.49766446308786e-10	91.5000000000000	3.35701244580378e-10
91.6000000000000	2.49985873068681e-06	91.6000000000000	2.20485775770385e-06	91.6000000000000	4.77532680065451e-10	91.6000000000000	2.92580182303936e-10
91.7000000000000	2.27295973331820e-06	91.7000000000000	2.00473091283016e-06	91.7000000000000	4.78660666658470e-10	91.7000000000000	2.38026487409115e-10
91.8000000000000	2.01252650633421e-06	91.8000000000000	1.77495650888204e-06	91.8000000000000	4.71558792014548e-10	91.8000000000000	1.87723614430979e-10
91.9000000000000	1.72840308998445e-06	91.9000000000000	1.52427200639238e-06	91.9000000000000	4.19204226886905e-10	91.9000000000000	1.58179247478074e-10
92	1.43350961678834e-06	92	1.26411368128743e-06	92	3.78626907604485e-10	92	1.43311140732294e-10
92.1000000000000	1.14459570710324e-06	92.1000000000000	1.00927520918503e-06	92.1000000000000	3.46094708447708e-10	92.1000000000000	1.33399069568441e-10
92.2000000000000	8.79051382796092e-07	92.2000000000000	7.75107904971151e-07	92.2000000000000	3.37079697487752e-10	92.2000000000000	1.23320020861684e-10
92.3000000000000	6.51510662308397e-07	92.3000000000000	5.74505733652586e-07	92.3000000000000	3.49285045331271e-10	92.3000000000000	1.09411146809180e-10
92.4000000000000	4.71804897372863e-07	92.4000000000000	4.16125388369437e-07	92.4000000000000	3.93070465065648e-10	92.4000000000000	1.00433439342851e-10
92.5000000000000	3.43836791927288e-07	92.5000000000000	3.03422766023687e-07	92.5000000000000	4.57847093571218e-10	92.5000000000000	9.91295934227310e-11
92.6000000000000	2.66120414593729e-07	92.6000000000000	2.35038466911419e-07	92.6000000000000	5.18085130352119e-10	92.6000000000000	9.67137481211466e-11
92.7000000000000	2.33640246705136e-07	92.7000000000000	2.06567364102739e-07	92.7000000000000	5.75598235741381e-10	92.7000000000000	1.15209175532982e-10
92.8000000000000	2.41026690162016e-07	92.8000000000000	2.13225543888029e-07	92.8000000000000	6.21842133341488e-10	92.8000000000000	1.29146471294916e-10
92.9000000000000	2.84793690852325e-07	92.9000000000000	2.51902406489535e-07	92.9000000000000	6.48638476263841e-10	92.9000000000000	1.62925672952952e-10
93	3.63766970323809e-07	93	3.21605602593422e-07	93	6.77044198482690e-10	93	1.79204207029215e-10
93.1000000000000	4.78112974988676e-07	93.1000000000000	4.22434466074151e-07	93.1000000000000	6.98001656473934e-10	93.1000000000000	1.72004632759126e-10
93.2000000000000	6.27966267430224e-07	93.2000000000000	5.54527360918655e-07	93.2000000000000	7.22625514981701e-10	93.2000000000000	1.48460799209715e-10
93.3000000000000	8.13018896650419e-07	93.3000000000000	7.17599904831445e-07	93.3000000000000	7.54470264041629e-10	93.3000000000000	1.09986686425145e-10
93.4000000000000	1.03298208742331e-06	93.4000000000000	9.11414758775209e-07	93.4000000000000	7.51592565961801e-10	93.4000000000000	6.45101749796595e-11
93.5000000000000	1.28738986227006e-06	93.5000000000000	1.13559857517487e-06	93.5000000000000	7.29704296986711e-10	93.5000000000000	1.46318512861399e-11
93.6000000000000	1.57422928559470e-06	93.6000000000000	1.38837392427149e-06	93.6000000000000	6.77591316389226e-10	93.6000000000000	2.71747069291450e-11
93.7000000000000	1.88546735202522e-06	93.7000000000000	1.66269994039681e-06	93.7000000000000	5.87988324696198e-10	93.7000000000000	4.89421836391557e-11
93.8000000000000	2.20336868039794e-06	93.8000000000000	1.94295152944335e-06	93.8000000000000	5.11800379854321e-10	93.8000000000000	7.31379401486265e-11
93.9000000000000	2.49821174236331e-06	93.9000000000000	2.20291537900152e-06	93.9000000000000	4.56108040225445e-10	93.9000000000000	8.89084361688219e-11
94	2.73722411847643e-06	94	2.41370787357198e-06	94	4.47377246359793e-10	94	8.79847306123338e-11
94.1000000000000	2.89910244433145e-06	94.1000000000000	2.55655006142774e-06	94.1000000000000	4.58474147535526e-10	94.1000000000000	8.67270699700384e-11
94.2000000000000	2.98572809853681e-06	94.2000000000000	2.63302085379280e-06	94.2000000000000	4.98383556646331e-10	94.2000000000000	7.64810437203778e-11
94.3000000000000	3.01947661540680e-06	94.3000000000000	2.66283493743913e-06	94.3000000000000	5.31962029981514e-10	94.3000000000000	6.16111606177583e-11
94.4000000000000	3.02631198856318e-06	94.4000000000000	2.66887478872491e-06	94.4000000000000	5.34551958253360e-10	94.4000000000000	3.44773098959195e-11
94.5000000000000	3.01927848234129e-06	94.5000000000000	2.66262807890882e-06	94.5000000000000	5.10308240109225e-10	94.5000000000000	4.93649565669330e-12
94.6000000000000	2.99385504654026e-06	94.6000000000000	2.64012166439898e-06	94.6000000000000	4.78980410889562e-10	94.6000000000000	2.05968575528459e-11
94.7000000000000	2.93743429935489e-06	94.7000000000000	2.59027555848945e-06	94.7000000000000	4.71180428007756e-10	94.7000000000000	3.90070198363901e-11
94.8000000000000	2.83947893464642e-06	94.8000000000000	2.50383700262091e-06	94.8000000000000	4.96559238172267e-10	94.8000000000000	4.55404602917042e-11
94.9000000000000	2.69596602819888e-06	94.9000000000000	2.37726927210247e-06	94.9000000000000	5.57310642079756e-10	94.9000000000000	5.00222085975111e-11
95	2.50835500281710e-06	95	2.21190751226175e-06	95	6.17314199757857e-10	95	6.72049083050297e-11
95.1000000000000	2.28060385865092e-06	95.1000000000000	2.01117680198593e-06	95.1000000000000	6.76937617072326e-10	95.1000000000000	1.01609387570534e-10
95.2000000000000	2.02042021513194e-06	95.2000000000000	1.78188879473851e-06	95.2000000000000	7.27519378074248e-10	95.2000000000000	1.26787469412193e-10
95.3000000000000	1.73735868003178e-06	95.3000000000000	1.53243329137354e-06	95.3000000000000	7.31935401176997e-10	95.3000000000000	1.65405467100754e-10
95.4000000000000	1.44389760237118e-06	95.4000000000000	1.27379696479579e-06	95.4000000000000	7.25423277003756e-10	95.4000000000000	1.95104377098687e-10
95.5000000000000	1.15542554013359e-06	95.5000000000000	1.01952238473757e-06	95.5000000000000	7.08617164946190e-10	95.5000000000000	2.06755501608313e-10
95.6000000000000	8.88649768882033e-07	95.6000000000000	7.84302672585113e-07	95.6000000000000	7.02739200164615e-10	95.6000000000000	1.94642524320443e-10
95.7000000000000	6.58082845106378e-07	95.7000000000000	5.80979021336248e-07	95.7000000000000	6.95340673928513e-10	95.7000000000000	1.61191948677697e-10
95.8000000000000	4.74066577993426e-07	95.8000000000000	4.18652918554585e-07	95.8000000000000	6.79712286455469e-10	95.8000000000000	1.14702913833753e-10
95.9000000000000	3.41524657443415e-07	95.9000000000000	3.01665190605149e-07	95.9000000000000	6.61247057109904e-10	95.9000000000000	5.71969138718487e-11
96	2.60200010870904e-07	96	2.29820267705350e-07	96	6.18671336383159e-10	96	5.33084687504015e-12
96.1000000000000	2.26244409873289e-07	96.1000000000000	1.99740469497556e-07	96.1000000000000	5.60397950266633e-10	96.1000000000000	4.00781630105485e-11
96.2000000000000	2.34553748867938e-07	96.2000000000000	2.06917734502099e-07	96.2000000000000	4.95152363555462e-10	96.2000000000000	5.36122257699390e-11
96.3000000000000	2.80985146261514e-07	96.3000000000000	2.47781711593120e-07	96.3000000000000	4.43185044218808e-10	96.3000000000000	4.37232472449978e-11
96.4000000000000	3.63234814670932e-07	96.4000000000000	3.20266373421418e-07	96.4000000000000	4.24934754050810e-10	96.4000000000000	3.55804274931870e-11
96.5000000000000	4.80142659853300e-07	96.5000000000000	4.23373922586734e-07	96.5000000000000	4.30311786203674e-10	96.5000000000000	2.58388865859160e-11
96.6000000000000	6.30717336136399e-07	96.6000000000000	5.56248540561910e-07	96.6000000000000	4.73759698138565e-10	96.6000000000000	1.67634794934202e-11
96.7000000000000	8.13794946097346e-07	96.7000000000000	7.17811170503069e-07	96.7000000000000	5.39852607062130e-10	96.7000000000000	8.95461482741666e-12
96.8000000000000	1.02858832562447e-06	96.8000000000000	9.07353060242144e-07	96.8000000000000	5.94816640386853e-10	96.8000000000000	3.95594668134436e-11
96.9000000000000	1.27494673840545e-06	96.9000000000000	1.12474180724576e-06	96.9000000000000	6.33217922541007e-10	96.9000000000000	7.84616815963091e-11
97	1.55239943389063e-06	97	1.36951191009871e-06	97	6.49009734843276e-10	97	1.44209977293031e-10
97.1000000000000	1.85565368759910e-06	97.1000000000000	1.63698810595747e-06	97.1000000000000	6.44270414795756e-10	97.1000000000000	2.05913508466438e-10
97.2000000000000	2.17023327486743e-06	97.2000000000000	1.91439590579989e-06	97.2000000000000	6.12018880019605e-10	97.2000000000000	2.64316568632239e-10
97.3000000000000	2.46832479433579e-06	97.3000000000000	2.17720474893213e-06	97.3000000000000	5.80753223289321e-10	97.3000000000000	2.96099145202788e-10
97.4000000000000	2.71646976557349e-06	97.4000000000000	2.39592034034786e-06	97.4000000000000	5.60573809593734e-10	97.4000000000000	3.14065218276483e-10
97.5000000000000	2.88994140973387e-06	97.5000000000000	2.54879053152024e-06	97.5000000000000	5.45730571843706e-10	97.5000000000000	3.04687830521289e-10
97.6000000000000	2.98628810746493e-06	97.6000000000000	2.63365976316265e-06	97.6000000000000	5.40094191592289e-10	97.6000000000000	2.89382739993016e-10
97.7000000000000	3.02546144226312e-06	97.7000000000000	2.66814316418618e-06	97.7000000000000	5.38467048727398e-10	97.7000000000000	2.85268697552965e-10
97.8000000000000	3.03413525415408e-06	97.8000000000000	2.67577375012706e-06	97.8000000000000	5.35971267368041e-10	97.8000000000000	2.89844592771260e-10
97.9000000000000	3.02806247454157e-06	97.9000000000000	2.67043344948092e-06	97.9000000000000	5.29539079252572e-10	97.9000000000000	3.05377056974976e-10
98	3.00450275858566e-06	98	2.64970389807218e-06	98	5.24185139738620e-10	98	3.24957838415685e-10
98.1000000000000	2.95051510512678e-06	98.1000000000000	2.60217278125197e-06	98.1000000000000	5.25968602005378e-10	98.1000000000000	3.32880389919410e-10
98.2000000000000	2.85408736644399e-06	98.2000000000000	2.51721046495845e-06	98.2000000000000	5.40056888098661e-10	98.2000000000000	3.21421111948439e-10
98.3000000000000	2.71024352826998e-06	98.3000000000000	2.39041338190305e-06	98.3000000000000	5.67371927218119e-10	98.3000000000000	2.92269319857041e-10
98.4000000000000	2.52095867914193e-06	98.4000000000000	2.22349035183811e-06	98.4000000000000	5.94909010942502e-10	98.4000000000000	2.53637111313765e-10
98.5000000000000	2.29144900920630e-06	98.5000000000000	2.02103995405878e-06	98.5000000000000	6.11535710959288e-10	98.5000000000000	2.04519068347508e-10
98.6000000000000	2.03061563652796e-06	98.6000000000000	1.79092537599956e-06	98.6000000000000	6.08764594289823e-10	98.6000000000000	1.54999568735548e-10
98.7000000000000	1.74817935594263e-06	98.7000000000000	1.54177150335499e-06	98.7000000000000	5.68366687048183e-10	98.7000000000000	1.19035448165050e-10
98.8000000000000	1.45648213667471e-06	98.8000000000000	1.28443989666494e-06	98.8000000000000	5.21703569233978e-10	98.8000000000000	1.03613118085377e-10
98.9000000000000	1.16931560256717e-06	98.9000000000000	1.03112217253454e-06	98.9000000000000	4.65716354369761e-10	98.9000000000000	9.15942877099951e-11
99	9.02179085215948e-07	99	7.95513560802874e-07	99	4.32297753150124e-10	99	7.98383581468443e-11
99.1000000000000	6.69165975963892e-07	99.1000000000000	5.90060933447489e-07	99.1000000000000	4.36015668014989e-10	99.1000000000000	6.68354260824344e-11
99.2000000000000	4.80884871478793e-07	99.2000000000000	4.24106051610806e-07	99.2000000000000	4.72075711854814e-10	99.2000000000000	6.27142782150258e-11
99.3000000000000	3.43087290133326e-07	99.3000000000000	3.02699675103213e-07	99.3000000000000	5.28139310063125e-10	99.3000000000000	6.45101749796595e-11
99.4000000000000	2.56853816438252e-07	99.4000000000000	2.26809632408731e-07	99.4000000000000	5.88686432934082e-10	99.4000000000000	7.83497711154269e-11
99.5000000000000	2.19629001207977e-07	99.5000000000000	1.94131422048827e-07	99.5000000000000	6.46727116304646e-10	99.5000000000000	1.06600950289248e-10
99.6000000000000	2.27032966648721e-07	99.6000000000000	2.00793678573064e-07	99.6000000000000	6.83980871940548e-10	99.6000000000000	1.35814914870025e-10
99.7000000000000	2.74679873513151e-07	99.7000000000000	2.42912292947040e-07	99.7000000000000	7.10318914798336e-10	99.7000000000000	1.75107928157559e-10
99.8000000000000	3.59208378597486e-07	99.8000000000000	3.17532151683508e-07	99.8000000000000	7.24927673445563e-10	99.8000000000000	2.02529548687380e-10
99.9000000000000	4.78135735448859e-07	99.9000000000000	4.22455903148489e-07	99.9000000000000	7.39936112381656e-10	99.9000000000000	2.18902229676132e-10
100	6.29224109260917e-07	100	5.55674587232602e-07	100	7.54903695110443e-10	100	2.08112638233615e-10
